Weekly sequential Bayesian updating improves prediction of deaths at an early epidemic stage

Background: Following the outbreak of the coronavirus epidemic in early 2020, municipalities, regional governments and policymakers worldwide had to plan their Non-Pharmaceutical Interventions (NPIs) amidst a scenario of great uncertainty. At this early stage of an epidemic, where no vaccine or medical treatment is in sight, algorithmic prediction can become a powerful tool to inform local policymaking. However, when we replicated one prominent epidemiological model to inform health authorities in a region in the south of Brazil, we found that this model relied too heavily on manually predetermined covariates and was too reactive to changes in data trends. Methods: Our four proposed variations of the original method allow accessing data of daily reported infections and take into account the under-reporting of cases more explicitly. Two of the proposed versions also attempt to model the delay in test reporting. We simulated weekly forecasting of deaths from the period from 31/05/2020 until 31/01/2021. That workflow allowed us to run a lighter version of the model after the first calibration week. Google Mobility data, weekly updated, were used as covariates to the model at each simulated run. Findings: The changes made the model significantly less reactive and more rapid in adapting to scenarios after a peak in deaths is observed. Assuming that reported cases were under-reported greatly benefited the model in its stability, and modelling retroactively-added data (due to the "hot" nature of the data used) had a negligible impact on performance. Interpretation: Although not as reliable as death statistics, case statistics, when modelled in conjunction with an "overestimate" parameter, provide a good alternative for improving the forecasting of models, especially in long-range predictions and after the peak of an infection wave.

==> tables/stats.csv <==
"","name","location_name","reference_date","rmse7","rmse_conf7","rmse30","rmse_conf30","mae7","mae_conf7","mae30","mae_conf30","maed7","maed_conf7","maed30","maed_conf30"
"1","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_08",0.973008866674061,0.495719305825133,1.46109919074259,1.97075121770126,0.831934393960161,0.488199219157354,1.21661957141234,1.39035276485948,0.493265728928695,0.08240613828249,0.663491328552956,1.1580859958366
"2","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_08",1.21834816657134,1.12342445354506,2.00865144720762,2.73172742742813,1.13759932954587,0.890722280504563,1.69670947390526,2.05879637944847,0.410160590781042,0.551189820555998,0.841557021797945,1.54417729044931
"3","base","SC_MAC_SUL","2020_06_08",0.465104165817502,0.464221659938317,0.810245784304211,1.05366265834228,0.458208491348039,0.342339874514169,0.653632145129917,0.774823366748337,0.0595618633881259,0.280862386593118,0.321803513040814,0.536056349617669
"4","base","SC_MAC_GRANDE_OESTE","2020_06_08",1.48941691655699,1.43451567505988,2.84262329358322,1.24553847105032,1.32478308741028,1.04633833036086,2.47055399202994,0.929373887777061,0.62739301360806,0.725749735890097,1.12827271263884,0.620890571798718
"5","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_08",0.546188596401001,0.634496246735568,2.1826559514176,2.42727927885759,0.460632666689843,0.432236113601074,1.67953463820052,1.87496308032263,0.290354370419212,0.459726491584075,1.0999166954299,1.22825111537586
"6","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_08",0.564784034574746,0.801915194263168,0.686655445954713,1.07667776203037,0.545777216639399,0.695082298384663,0.583351728041583,0.794109829456015,0.130305076024928,0.36130993936892,0.240294571258828,0.557148236181552
"7","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_08",0.764408110634222,0.848211874149024,1.63286581367183,0.913641358640868,0.683227505755764,0.589659650637178,1.32385822127527,0.613982827307853,0.258478926324931,0.521399419641308,0.778986014974468,0.588969993295705
"8","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_08",1.56437460793374,0.929893289967113,1.96217560495002,1.47421558231436,1.47769403876909,0.784634030537611,1.71064496879711,1.17257151150244,0.492929943056568,0.491390360679738,0.770669481713132,0.714117064619683
"9","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_08",1.60680246103705,1.11874019632766,2.17968910401275,2.05722539741959,1.46323105159227,1.01029823442374,1.81668096510509,1.57970645533884,0.526328524042039,0.421145534832568,0.914840580063649,1.11028801949765
"10","base-reported","SC_MAC_SUL","2020_06_08",0.90738221178787,0.546256514943762,0.975400692246517,0.915041655877553,0.791523201967325,0.537121902834821,0.822088610406625,0.681166799158454,0.397322990956388,0.0851549378128069,0.453185124650916,0.432769916032788
"11","base-reported","SC_MAC_GRANDE_OESTE","2020_06_08",1.78463732490762,1.35757860955693,3.58583946394396,1.30570659064508,1.63451012927312,1.16160095992358,3.17648191573451,1.11912887710506,0.6044704398737,0.598997159878461,1.36221983626315,0.560299638554932
"12","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_08",0.736637983363908,0.503002805668506,1.416584005626,1.97262160966693,0.58356735504577,0.501349086266367,1.02909403759496,1.49652787365577,0.440960169638036,0.0342235124912288,0.681728525169101,1.01202200099263
"13","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_08",0.497520282118979,0.471198240623466,0.961112696226356,0.75088772498309,0.295560553413345,0.470552005927724,0.773464837551548,0.623921915402956,0.360730061860493,0.0214418799736977,0.494849295013979,0.261861211299412
"14","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_08",1.0205813589347,0.755477111115553,1.96329662547137,0.863937491681643,0.91851243631154,0.677050219129146,1.72297585903193,0.764935412723497,0.388554544160365,0.243796680563156,0.780748584508659,0.335211247236548
"15","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_08",0.65237865252189,0.537161677026096,1.6683738991305,1.83169609151989,0.550650198898993,0.51948985440986,1.15532081626489,1.28838837955365,0.346243212688017,0.135147314908421,0.924099301144658,1.05897565301426
"16","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_08",1.08791909176977,1.14708259804905,2.48877958172237,2.91184333367776,0.85791699135299,0.904350368126885,1.80687463750537,2.23591600823051,0.481201793168982,0.58232105051932,1.46003138987847,1.59521385692882
"17","base-reported-no-overestimate","SC_MAC_SUL","2020_06_08",0.512259627673458,0.457696985420565,0.873470974873191,1.04666290464386,0.50859909036866,0.44596221241243,0.658052048733058,0.795778415877608,0.0446368645745256,0.0901754608200242,0.408473183523671,0.511799066402996
"18","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_06_08",1.39048158286891,1.47321185847348,1.15690945756091,1.28068843845794,1.02114446177057,1.06158738309755,0.84467878472401,0.954637342382359,0.637587871809117,0.782758192584055,0.5615656065569,0.646609334611365
"19","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_08",0.521297331877444,0.548185525346166,2.17561804760232,2.29666251733733,0.47126924732787,0.457828407496677,1.67162292127989,1.76985677399637,0.220298633535962,0.298364573203388,1.10099542287133,1.15975384852041
"20","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_08",0.64948040519339,0.703797911939677,0.957162781357288,1.00488827101629,0.610894754871241,0.640511288965515,0.746957276968096,0.767386782419379,0.199208615164751,0.263528855713313,0.385194849300311,0.453160734576481
"21","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_08",0.792247030983836,0.847823323414439,0.845338403546361,0.894576106117083,0.607255774181843,0.591401026580419,0.631159458884819,0.618775236800391,0.401786466193003,0.517263363307102,0.457103379153031,0.555025477443981
"22","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_08",0.700279672080086,0.551053288935847,1.59333197411747,1.79143793866832,0.560716065602013,0.52130955044095,1.09726780239681,1.25719924699455,0.415066719279331,0.17661919052458,0.864476384819853,1.0291473153994
"23","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_08",1.07926473587212,1.12551091290081,2.28710269409012,2.76890062380317,0.847441044498356,0.890031306239062,1.68489189615895,2.09356005637413,0.480501956290939,0.555504278589344,1.32543388551342,1.55560671090171
"24","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_06_08",0.517676224518206,0.462627462079077,0.856206383173382,1.00987496581343,0.512600975883885,0.453541780826123,0.659556886931089,0.763508264113448,0.0541388099793151,0.0780400982137236,0.384827367671801,0.48942021130716
"25","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_08",1.3685069027779,1.44082720516241,1.10282035309289,1.22289284921563,1.00647397777294,1.04696005558197,0.755452886067193,0.904915084078648,0.594349809510672,0.744047435793968,0.606673853533074,0.613331953971626
"26","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_08",0.521190468147105,0.545686914910754,2.16569051980658,2.28477223938278,0.471581555794282,0.459456673813475,1.66364330535737,1.76051489297555,0.219369823503448,0.291327626841262,1.09538679640261,1.153782332463
"27","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_08",0.650213205008219,0.70956865413834,0.946797081584863,1.00387800743987,0.610282683537611,0.643180397319573,0.741997595425692,0.766635832199454,0.202685708511768,0.270754688620632,0.374588078406733,0.454284732517218
"28","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_08",0.779370157106512,0.83426329198606,0.80973991732478,0.870565121495699,0.613982390990528,0.596089442364625,0.640548880419616,0.625164774686805,0.363054168839521,0.487988112586957,0.374737887000916,0.50822629566445
"29","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_08",1.77581994386235,0.980633847298864,2.43304447133345,1.45088203098738,1.69673909472833,0.846167715915224,2.10734162947373,1.19176936976462,0.494373004670985,0.486489055645718,0.959787878564399,0.673821813045817
"30","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_08",1.89111468472547,1.19227936361122,2.89488758389155,1.89358186909614,1.733422948295,1.10556921181473,2.2675759310005,1.5665224731961,0.637607000251055,0.429484293845463,1.44116539157619,0.87397054505644
"31","base-reported-retroactive-pre","SC_MAC_SUL","2020_06_08",0.915992186514718,0.553736591361865,0.998465980829965,0.888241710294446,0.801554434372697,0.541370402581224,0.838492669483434,0.670834422356183,0.396236969204326,0.0991897135370965,0.467228595528969,0.413248803673144
"32","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_08",2.02235484473989,1.39693889464939,4.47315945995901,1.56979508941645,1.85919279119799,1.22478816918033,3.93338771669539,1.38281583889031,0.692571757394083,0.611861107881847,1.760638176601,0.60898463550545
"33","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_08",0.774568197373647,0.516650900620215,1.3631799378932,1.86535318729422,0.602805577204627,0.51455306539975,0.991122754293025,1.40131605719567,0.477602312514052,0.0417943974017853,0.654983377784989,0.956255925879727
"34","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_08",0.507175462474128,0.474300303873779,1.11148605635029,0.735276813547761,0.317675755565065,0.473853174912404,0.916893731825301,0.609946734979805,0.355161112689772,0.0176284018668395,0.525758934578867,0.269660223533825
"35","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_08",1.21357579463904,0.804519012002657,2.90291027398532,1.10801279537856,1.11000128263096,0.708275789743777,2.51549985589242,0.961965408962441,0.46351712785717,0.318284067490907,1.20427895954632,0.45871136214313
"36","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_15",2.05768628555356,2.79338165695137,2.11912861499635,3.47874433815832,1.7060115076072,2.38908590749425,1.64846028834537,2.91337140215573,1.07668273754489,1.29617282966659,1.1710125087907,1.66303012837399
"37","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_15",1.05874710410064,1.26252313035009,2.38062584774252,2.65659988331984,0.791364575135296,0.938669977734853,1.8396146637609,2.08560737848419,0.492115778739798,0.548724687752618,1.31490640372141,1.41624079261359
"38","base","SC_MAC_SUL","2020_06_15",0.518443116182194,0.593122962999441,1.06921976504232,1.35745363757186,0.491030005967005,0.456364907386056,0.799534456737233,1.04654761515717,0.156620884935076,0.372702160249921,0.529647099380638,0.694379977858391
"39","base","SC_MAC_GRANDE_OESTE","2020_06_15",1.2968281921394,1.52355040607622,1.10898193866133,1.23712231968237,0.941431306620562,1.0844135492447,0.876849968959107,0.940252107611845,0.686310919761453,0.831396314446015,0.572268435148923,0.616745777247066
"40","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_15",0.595295304656844,0.544129193554391,1.20585041645277,1.92533009894039,0.543906128341335,0.45597624068227,0.88989186093582,1.28888302158837,0.230945990680424,0.293850125449567,0.591724961837481,1.0758071455709
"41","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_15",1.35592138763799,1.45256824346077,3.21118029999414,3.36891896519344,1.19801324466568,1.27594838635567,2.66659077161694,2.81744430464943,0.579872910849121,0.61010178390356,1.45649370734479,1.49967408571391
"42","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_15",0.76659109145909,0.830831309670056,0.943169271069191,1.41485009515201,0.681005028257561,0.593156011518972,0.792379615540586,1.004263549827,0.254152553584596,0.493173765320492,0.40961897234555,0.819139649889691
"43","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_15",1.64136988596407,2.30330780762293,2.03647473575053,3.06616895042709,1.35271607867397,1.90329215959624,1.65138896373879,2.43360433843701,0.819503066862905,1.19819697368861,1.03931030402159,1.61675787360721
"44","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_15",1.04900021501308,0.936053018814616,1.77512091815337,2.24338025153592,0.923065659915823,0.632266651467362,1.42795946313526,1.68457213607507,0.492937778431114,0.561948043559444,0.804084696745802,1.27652176595746
"45","base-reported","SC_MAC_SUL","2020_06_15",0.701887834868774,0.501903572658458,1.01988370794411,1.29592240471317,0.565621482831748,0.501649449790884,0.733203926159046,1.00036796985871,0.410614970095151,0.0131064020050118,0.514371452727026,0.658818014388862
"46","base-reported","SC_MAC_GRANDE_OESTE","2020_06_15",1.60368910957834,1.27983616647949,1.84518214755763,0.971757909579162,1.44544725435973,0.973036897304319,1.66022469883322,0.7687952994544,0.575439902422397,0.672454640051137,0.661212459331337,0.47960611401717
"47","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_15",0.784064037790525,0.503965939352827,1.47280962673095,1.78498194009311,0.604866821670087,0.503026733972816,1.01612178712159,1.20604157466051,0.493165328732796,0.0297288948726583,0.701703146492626,0.970777024186363
"48","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_15",0.791288481151415,1.11453536714004,2.40378913688197,3.02621127974644,0.641517593041921,0.990734396716611,1.81036944579058,2.45381805929032,0.457341690824626,0.502746733086146,1.28010239355942,1.44470464708992
"49","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_15",1.06764339242931,0.767291430734665,1.20350938539266,1.06782518382271,0.974778099859944,0.686024432462046,1.02984140803885,0.879938220331079,0.407941374884904,0.263591140481593,0.571291311095023,0.381128239796626
"50","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_15",2.65284341876217,2.89661370491872,3.35413422462479,3.75077124015734,2.22577480183114,2.50565066690306,2.76739225689271,3.18692088094968,1.29281801027907,1.30266490766804,1.6538185536654,1.71351995213958
"51","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_15",0.986031222338356,1.06351244385833,2.34383933509368,2.47563065473798,0.716838431932172,0.795036752532206,1.79270782189062,1.91730300702178,0.463248832683522,0.493961704859439,1.31214906971636,1.36268897532219
"52","base-reported-no-overestimate","SC_MAC_SUL","2020_06_15",0.505003873517256,0.506182661951038,1.21030780662743,1.42051680264001,0.503635399482528,0.478633618342142,0.906206330198296,1.12291902247233,0.0316202142147345,0.162562278205364,0.630730779579505,0.707527854157292
"53","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_06_15",1.35604201273967,1.46084066468877,1.06421565073924,1.16742231896539,0.931987019828158,1.03606199870098,0.809871637382474,0.891877502566462,0.71532321728095,0.792715012339829,0.520097365859733,0.582792767515344
"54","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_15",0.50565444954365,0.533720712240658,1.88450888283244,1.93567214641869,0.472096052979742,0.459704766138549,1.26818081968898,1.29691636727786,0.178874897938359,0.268255184456103,1.0471265541633,1.08180696621519
"55","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_15",1.23851397364031,1.30297962308326,3.1403386756211,3.24871080763908,1.10012397335627,1.15316123617813,2.58020565198704,2.68657392797004,0.542428119547386,0.565079882344558,1.45896362232922,1.49048804420139
"56","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_15",0.769364981403016,0.817696581987993,1.33171713624252,1.38124610308544,0.613665307632851,0.599107907496794,0.987923439500461,0.996543121741115,0.350042833844561,0.460413042487759,0.738135534454677,0.788440323837336
"57","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_15",2.63023757077807,2.85692761873257,3.28011524796039,3.68709845039681,2.2004363813032,2.4606554243367,2.69130789377616,3.12044758477448,1.29026503755233,1.30075312810933,1.6427068198531,1.70121875458666
"58","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_15",0.972050888542733,1.04463607042916,2.28881328203342,2.43740657530038,0.698508481457239,0.77994180535371,1.74232798607416,1.88305015686163,0.460122184899787,0.486121857217484,1.28749167474618,1.34714899550663
"59","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_06_15",0.503949352445503,0.507994531116412,1.22056869918834,1.41314644056087,0.502509733507861,0.48062826422275,0.917281672988464,1.11602902394727,0.0329427799185543,0.162200441372382,0.635104615492948,0.704558395009596
"60","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_15",1.35235356366317,1.47473069536765,1.0423323245521,1.16063498447186,0.927242043820859,1.04952207600408,0.791852582381513,0.889430842535317,0.710519249370658,0.800474299706737,0.502845070979407,0.577143134852206
"61","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_15",0.505143401170153,0.535907586725465,1.87272935059831,1.93278650928847,0.47295882601136,0.458591930532566,1.26063671538261,1.29420215269192,0.175330100143401,0.274351027083187,1.03935232736215,1.0803822340477
"62","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_15",1.23019407988746,1.2933977177328,3.12266753193178,3.23628418579746,1.0933286986506,1.1453422072904,2.563137670596,2.67389979165391,0.539198266281213,0.561790645495097,1.45310975847233,1.48775723531741
"63","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_15",0.767616186668811,0.816128911547222,1.30630315602434,1.36939434605816,0.616189935165228,0.600018367526562,0.978169512202401,0.99192264062798,0.338886195791063,0.455444441659197,0.716027483449841,0.77877914008018
"64","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_15",1.61021429356498,2.27235253756664,1.9433385704835,2.95322133433248,1.34030872266994,1.88047525335229,1.61387031962509,2.31615548641009,0.799332449985021,1.18139165739585,0.913695316382512,1.60004827667948
"65","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_15",1.08460954686981,0.929555491398858,1.68125919983186,2.17820257966807,0.973980435929169,0.607654595643145,1.37351758045647,1.6206492431932,0.469476277349891,0.598087415672692,0.772217986776286,1.24655822340698
"66","base-reported-retroactive-pre","SC_MAC_SUL","2020_06_15",0.733199402493165,0.509812675457474,0.989620555056112,1.25271815580757,0.572764221318165,0.508593159921644,0.733445320490504,0.953006954149826,0.45204237288534,0.0302993646511156,0.476122081005722,0.642750542976727
"67","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_15",1.63570698053272,1.28817530281484,2.00675308632925,0.996969993505111,1.47996707747491,1.02007197150885,1.80945990578397,0.821180145476947,0.566606404424698,0.665704587294374,0.702953500669334,0.476143905258049
"68","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_15",0.813843020476376,0.517943126452226,1.43421198627021,1.72518106793906,0.641791670711008,0.511897042342982,1.02852850630966,1.16379061019122,0.494301769371865,0.0777701102117853,0.68005031573443,0.924722377731419
"69","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_15",0.780857383813716,1.10645361524391,2.31141046391295,2.96304360354033,0.625643702390421,0.98548386065163,1.72617651951055,2.39745319517677,0.461567261051024,0.496107726153033,1.23981154518705,1.41868410468198
"70","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_15",1.15082907931275,0.798792008845007,1.41071780044261,1.0420882655802,1.05885058331027,0.699367811075723,1.2288243718783,0.856853974997477,0.435182413273601,0.326291297763529,0.610557867605551,0.377623303635799
"71","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_22",1.7174662952051,2.08021752574463,2.06828881999728,2.89000229289853,1.34147217999334,1.56480581281828,1.82523907147255,2.33058957569293,0.957040140318629,1.11991858997683,0.823737238313743,1.4267187921788
"72","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_22",2.14529857799097,2.47492798479042,3.5382895966304,4.09949845155467,1.60069575809985,1.9319698216361,2.79831998224466,3.33514338084611,1.22090580599217,1.30307835172972,1.87385631101554,2.04230164115351
"73","base","SC_MAC_GRANDE_OESTE","2020_06_22",0.718429139680091,0.827977582105419,1.27754145288549,1.10011136612886,0.629204189453509,0.702201353043154,1.08139634329178,0.885151315456119,0.238763221237381,0.388471517721963,0.601388692885728,0.548062601322966
"74","base","SC_MAC_SUL","2020_06_22",1.29912618406842,1.50619202801758,2.77431442163785,3.15490752087695,1.20329051572989,1.42347631097605,1.940997419345,2.33015846893915,0.479665561867053,0.484229028752965,1.56665112799181,1.70663447912896
"75","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_22",0.687035209270958,0.861131458651707,1.95636465865669,2.90057440474296,0.578265226607887,0.686352402772299,1.4173309421382,2.16557292849809,0.314990501922419,0.401491744765268,1.0765250870064,1.62806089202678
"76","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_22",2.76037827192846,2.96628997044168,4.06522725908867,4.49437086105137,2.1622675788762,2.35556038394964,3.4467152652806,3.87737817701241,1.40558311101239,1.45241535484222,1.65975874097432,1.73335415582546
"77","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_22",0.713321085637913,0.838561227818993,1.08048539832604,1.8131059742604,0.650559316599179,0.603558951222305,0.89272045165151,1.41666963167694,0.191882754723201,0.484002398896897,0.422018262630817,0.973145123734882
"78","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_22",1.78370413674169,1.8584408089677,1.79526491163707,2.63091923206809,1.52985649448678,1.216907011466,1.48629147711478,2.06174874307118,0.815333348615618,1.26268618863231,0.817908550521253,1.34545026157895
"79","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_22",1.63695472941854,1.84126576289182,2.37970977948233,3.21000490940459,1.31673921097129,1.38915258828141,1.92711903216569,2.51771990978843,0.843289126668231,1.02856474864091,1.13246382426526,1.69254392152264
"80","base-reported","SC_MAC_GRANDE_OESTE","2020_06_22",1.47241347909641,0.72035996093561,1.84627169160118,0.933079598059362,1.3250575156749,0.631959226015931,1.65361403080143,0.798816047171689,0.489780971596512,0.241551993931689,0.670143901999031,0.429538898633139
"81","base-reported","SC_MAC_SUL","2020_06_22",0.816552827761683,1.14664633903852,2.73523832311234,3.07662312058723,0.650947938066759,1.03557478343401,1.79474103423136,2.17566222748458,0.486976923013923,0.486911640594556,1.66149815884088,1.76416472202772
"82","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_22",0.769546649435923,0.714333323147728,2.27200951110239,2.67075027631734,0.606217441409144,0.6331290976754,1.62504620816085,1.96051578380066,0.468444047116394,0.226808056449563,1.28649359075699,1.53409862350884
"83","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_22",2.37014089474237,2.70064374815573,3.51144719165797,4.14082079627957,1.75434549615564,2.10431816877802,2.82782326031824,3.49307792533309,1.30986136572611,1.39342955855786,1.60547233061131,1.70597112359688
"84","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_22",1.19992427516964,0.777481989121247,1.15105551371679,1.2562196222657,1.07905733274136,0.686629446666544,0.94886804263334,1.01934268677544,0.512109908758671,0.322576530158438,0.604706747138683,0.459329305792426
"85","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_22",2.05529454895836,2.298050842859,2.82276820231316,3.48780519902105,1.53660057774447,1.80938288789319,2.2530597366169,2.99057587550529,1.11646597142522,1.19186609147763,1.4241106980842,1.52579741561412
"86","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_22",2.06633657746726,2.20939488801158,3.51379327848808,3.77494510107288,1.51117967584504,1.66918122283601,2.750794295304,3.00565727362851,1.19996318053858,1.23801641466345,1.88198144750507,1.96387590334879
"87","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_06_22",0.666682760615418,0.767773634234861,0.948277010834051,1.05910941674645,0.460889252180313,0.629970405526785,0.733043608459969,0.84864142219627,0.475128055614869,0.39840480767129,0.479456627095275,0.524273491207447
"88","base-reported-no-overestimate","SC_MAC_SUL","2020_06_22",1.13563770600598,1.27314227664904,2.9214657855451,3.16833202563084,1.02399183928633,1.17338655873741,2.00958024554126,2.2985660237752,0.484136387137767,0.488451760045264,1.70559726696229,1.76781217476584
"89","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_22",0.777249418675533,0.823431912664432,2.78503368427975,2.87515525450173,0.662923982464224,0.67713192916258,2.0672810720418,2.1422182200056,0.272895490996663,0.334502018804549,1.57977308572703,1.62127871513692
"90","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_22",2.7485767987255,2.82999344245072,4.15735823938621,4.34296780305269,2.15095618391796,2.22893566387784,3.52129776456935,3.7060997191943,1.40374676067398,1.42287019527092,1.69610363506292,1.7321717801942
"91","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_22",0.763978063284306,0.799448196540743,1.65565435627791,1.73231800876241,0.623991664936981,0.607530557652396,1.32209772660336,1.3675592882193,0.309014696148204,0.413058913474431,0.845651690343252,0.910008882978286
"92","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_22",1.93316390481659,2.18996834961009,2.32210529389391,3.09505447999745,1.38202762269708,1.70063456037108,1.6747785314743,2.57105137147903,1.1816145240888,1.15119695810595,1.38494155702388,1.43846120726507
"93","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_22",1.94402795946098,2.10328543927189,3.03925337949705,3.5181024394263,1.42195286829028,1.55681321058337,2.39295937617154,2.76344531952851,1.12621140344343,1.20674497130866,1.62264331508652,1.8782924993248
"94","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_22",0.645028027427672,0.729168553763477,0.881559779369583,0.986577010909304,0.452079998078558,0.577898708251628,0.654274086936594,0.78829457606462,0.454051573224603,0.421243436799112,0.531593577359492,0.474856025138598
"95","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_06_22",1.10393985012075,1.24409790884166,2.78945537298171,3.06923956957857,0.98852107499543,1.1423457708555,1.90075575199438,2.19435750339437,0.483381907258659,0.486597466851969,1.63293141831873,1.73408994355615
"96","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_22",0.754643643817221,0.80838221143984,2.67322121272612,2.82149705647603,0.650121531488019,0.66927159474576,1.97668659796083,2.09845364005717,0.264136072761193,0.30918586155817,1.52128032397955,1.59466242663765
"97","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_22",2.71877177047861,2.80897641038676,4.0277920800676,4.26309432332827,2.12164373074717,2.20860911317679,3.39813500272736,3.63043269043971,1.39574989615486,1.41748301422432,1.66468171605809,1.71169787339602
"98","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_22",0.751859084578293,0.78836768152859,1.58702381070745,1.69767019200486,0.62529585209091,0.609986770166123,1.27262863524893,1.34476417902227,0.283059808931219,0.388459060912587,0.798066927604228,0.884374818556367
"99","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_22",1.93915205904419,1.75379245005769,2.35922031386861,2.0406208523862,1.70090230091648,1.2176310081256,2.13809860544738,1.51623473590722,0.702351538729333,1.16175967780981,0.839237304506078,1.19525542262635
"100","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_22",1.69415418952003,1.71229091712617,1.83608893616696,2.56192124368365,1.51109220615631,1.35422815556466,1.558255605068,2.05326709883582,0.635297238810659,0.942893832022739,0.81429623457256,1.26827287992352
"101","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_22",1.8420511110508,0.853501260625862,2.97907064547541,1.17222126236762,1.7218590397018,0.73184117553569,2.76702644751869,0.976342385722633,0.510078097746623,0.291664772255875,0.940249063438591,0.512579443354167
"102","base-reported-retroactive-pre","SC_MAC_SUL","2020_06_22",0.794858824009878,1.13581249000595,2.5561737466177,2.95976893607867,0.623201251065505,1.02429275284331,1.70408777223981,2.05943027720337,0.485629064982289,0.484776036421953,1.51331243887243,1.715753640854
"103","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_22",0.857084368267401,0.705293863274204,1.8700567579322,2.52321585479082,0.743650388634304,0.622089239155298,1.41256176263287,1.83960166129996,0.400300296486163,0.220140623710495,0.937556075772769,1.45144745553727
"104","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_22",2.36337866206158,2.65105923775836,3.31506854456645,3.95991540814014,1.74453741694411,2.05484747629523,2.64768541611437,3.31689845504497,1.305103416861,1.37986223113482,1.54094185371961,1.66541626116296
"105","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_22",1.32531729943832,0.813764410759328,1.46688876812394,1.06786247458266,1.17646862150871,0.698929418508859,1.27392637503449,0.898017819727226,0.567964261155342,0.375849355514017,0.638238919539785,0.425592567804555
"106","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_29",2.52608332236224,3.24171812459921,2.19690492407229,3.69031156030411,2.13190246287129,2.33015761627533,1.83808204758619,2.95239504289725,1.20229439354658,2.07631097898793,0.955172155406744,1.8284802496203
"107","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_29",1.46066482350085,1.70375808710976,3.88299135932958,4.88320501662409,1.19025200804811,1.31532611343805,3.2046157536714,4.1205653403437,0.663277988268842,0.930379877425213,1.79252217582539,2.17630370590764
"108","base","SC_MAC_GRANDE_OESTE","2020_06_29",1.11031547563515,1.03271221885321,1.12444356021401,1.65874178595347,0.954712082610818,0.762555918598347,0.925895006553497,1.28791303022251,0.556806077775246,0.485869259042997,0.545206106625578,0.87681377961757
"109","base","SC_MAC_SUL","2020_06_29",1.53882923935695,1.90646933107049,2.81976995011611,3.96145649491468,1.20573887937417,1.55473566001158,1.96086911341959,2.98729587185753,0.75687182027642,0.910655960832506,1.68176535367481,2.11047357004026
"110","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_29",2.18041275582071,2.80654119556478,3.4994457227766,5.1210063348398,1.86168959461485,2.51751731994056,2.76456665715262,4.38594959813601,0.932032230481472,1.01120048844159,1.67245502669789,2.11179561860957
"111","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_29",1.02363913246549,1.32585226458915,3.00295242333768,4.02164258221613,0.787775498961745,1.03056395605906,2.34185691413847,3.26922473383529,0.490789438822352,0.69161399314222,1.62041670730446,2.05666572422908
"112","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_29",0.766504285832241,0.772229402704246,1.6923945251095,2.42313746213847,0.706676350920899,0.49676558886968,1.36600350234824,2.01870905608283,0.194600248104923,0.478588258936213,0.783526282784045,1.01369961136211
"113","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_29",2.37068228112191,2.92236671379733,2.25060593980059,3.00232151086295,2.14018450339632,2.23644574071652,2.03698648204081,2.23751951791797,0.721130575704055,1.76295618239024,0.715895017555035,1.6851725677482
"114","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_29",1.97059335444356,1.45081589939592,2.07978418377195,3.40654773579198,1.73610509362811,1.27860721027669,1.70773409175015,2.78192144363402,0.775964079816668,0.590606021220111,0.849751467209099,1.571390028766
"115","base-reported","SC_MAC_GRANDE_OESTE","2020_06_29",2.79087524490873,1.39835529537353,3.96257745408313,1.33583980525131,2.5994506978328,1.29938887759719,3.73831247647035,1.12164858856138,0.865434778509565,0.500566763383484,1.07378762275882,0.628533260714056
"116","base-reported","SC_MAC_SUL","2020_06_29",1.37966214615616,1.67064248856894,3.39733620320236,3.96579854958987,1.11129463071323,1.32484029396874,2.44356281524471,2.91906364225138,0.653068413248486,0.809340276225745,1.92546967849268,2.16378745261829
"117","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_29",1.84750255348881,2.46577928700766,3.49917116034742,4.66334568523828,1.56209439842332,2.13371978077502,2.70037859188686,3.87644435966924,0.828597592228673,1.00250020266375,1.78238735792076,2.07417843090051
"118","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_29",1.02128217197386,1.04184744907887,2.37659934195892,3.38641185104588,0.879939667931857,0.801968649510433,1.88644244031854,2.65267415652787,0.507393925969231,0.506978804500881,1.17341368676144,1.84319108440989
"119","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_29",1.37618500806824,0.835197714036123,1.11438075519739,1.72592243453561,1.29398945737859,0.78470450523935,0.919580303316946,1.38399377156235,0.416251167666617,0.178613835455551,0.54455665181429,0.81510514110234
"120","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_29",3.17722988438942,3.57614589601804,3.08902637679303,4.08252839935223,2.29267760517335,2.76061015243924,2.30345588091489,3.41358638924104,2.04800316143049,2.09062221991131,1.75239266049427,1.84333683459012
"121","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_29",1.47490650215893,1.56630605104248,4.00392778124595,4.50628212223612,1.18248836800778,1.18873919551244,3.30670380667547,3.74328683904201,0.686300177014975,0.823162120501154,1.84603316817656,2.06496893745292
"122","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_06_29",1.05129795984323,0.990241298849328,1.16706108538673,1.38861426506551,0.85763590128875,0.731724544333201,0.946757761092183,1.03677631300791,0.576011535074598,0.535084189748786,0.552729361485964,0.68097310751026
"123","base-reported-no-overestimate","SC_MAC_SUL","2020_06_29",1.65636901207287,1.79951795241774,3.73741475079032,4.12395251293893,1.30751853529088,1.45533895814119,2.72404327481591,3.11082523356427,0.811191010147388,0.855527366878452,2.08262550511508,2.18030111218209
"124","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_29",2.66621850595143,2.86443974645367,4.82326488609828,5.25488874216954,2.36155495008228,2.58185869708874,4.0805080148868,4.51653897499846,1.00555483628328,1.01171915447009,2.05788228725289,2.14728970223336
"125","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_29",1.15835992896738,1.2438560619521,3.64509401686051,3.87574903930258,0.913831949284615,0.976581808926976,2.91662099913138,3.12960299096565,0.593779150181907,0.645778930033523,1.92225106365964,2.01093502832788
"126","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_29",0.72861570117406,0.740306597795088,2.16715725807878,2.28927483438479,0.601533750632754,0.554745236197285,1.79827543451687,1.90351440067815,0.283942904653246,0.371936703686305,0.945772092539044,0.9810069709233
"127","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_29",3.09943305449994,3.51778458096341,2.85362928225537,3.9238742303267,2.27763362554508,2.68088918891221,2.06838390108041,3.24046125526719,1.96853872908221,2.09910112411464,1.69899072584862,1.83352229426266
"128","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_29",1.45223748863454,1.54049214785806,3.6536035496957,4.3145895906641,1.21076776928261,1.1665267346037,3.00388945773775,3.57194816765127,0.647760962559727,0.798493410154065,1.68997509163052,1.9753376330474
"129","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_29",1.12865709126221,1.00835854581587,1.13329237902749,1.24177657151323,0.981071602132354,0.73758263069446,0.939298889961308,0.94772626485578,0.55038152186133,0.617080871033063,0.528906441466221,0.597414822605501
"130","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_06_29",1.64365401340122,1.79414187530941,3.64740270564255,4.08895089108067,1.29334709182104,1.44986386530365,2.64833003791698,3.07653963435436,0.808927839871098,0.854681587410158,2.04966583881924,2.17257244021045
"131","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_29",2.63484244347651,2.82741527468958,4.70096068906104,5.15479226344389,2.32653199844585,2.54136982938309,3.96296627516202,4.41834190516787,1.00352239903248,1.00909638647796,2.02394423080407,2.12078334924566
"132","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_29",1.12606994037372,1.20926016316728,3.51517503594073,3.78902457151542,0.888049456324895,0.952596444797608,2.79902981672947,3.04936585490949,0.57113001839328,0.624766929900435,1.86638999076809,1.97847069954771
"133","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_29",0.728922845566487,0.738611492680298,2.14761145474672,2.27338455161972,0.605803686992129,0.558225868279227,1.78080115145152,1.88941655733646,0.280609540316424,0.364493851698738,0.939854071021458,0.976468235556821
"134","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_06_29",2.35491420537608,2.81387272632346,2.54933496218275,2.69735414568004,2.1966204594578,2.2138860903964,2.294250728855,1.96077111955837,0.551910665593002,1.6332778323817,0.853801041829445,1.57563531882966
"135","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_06_29",2.27200805858247,1.56014650177788,2.05513722477733,2.65362936270474,2.00559574471634,1.39440560968298,1.68934706186117,2.1167514662732,0.934097989792431,0.609138503903127,1.05421238828702,1.19118017622933
"136","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_06_29",3.01076392597313,1.6633153954181,4.91513559447103,1.95428435982863,2.82913474696083,1.52908038126868,4.60423404213588,1.76833794244093,0.897193697964381,0.633591331587546,1.4479077008227,0.730936720388037
"137","base-reported-retroactive-pre","SC_MAC_SUL","2020_06_29",1.36938519186749,1.60706352393829,3.27125848730995,3.80976124533954,1.10902209154818,1.25417740717092,2.34190087464826,2.76876069668553,0.642671656504093,0.793131787621512,1.87182385387315,2.11886204054267
"138","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_06_29",1.78188999005278,2.33747319822689,3.20672491577378,4.30274879611598,1.49337336248615,2.00842287405876,2.44567539480776,3.51931768746225,0.806384524921587,0.979401947134275,1.63631052115874,1.98226493051904
"139","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_06_29",1.07387824210037,0.976215505242882,1.96487194667623,2.90778925191479,0.924059698826158,0.724485048158039,1.5756052684548,2.24466357516102,0.501904783492497,0.55252131504481,0.953945286386994,1.58641206611748
"140","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_06_29",1.46975570775157,0.867794283859833,1.15124704481395,1.50187586540334,1.37491247182479,0.811572349060554,0.969289880231756,1.19064071930538,0.455109842905265,0.201987295822023,0.556272030245562,0.708700627691703
"141","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_06",1.84466175084799,2.64957034289543,2.14091442889113,3.6240595642715,1.6764829250283,2.10266324320641,1.74459225345845,2.93829545552381,0.618333238857533,1.53805844129205,0.957341666195923,1.73747768731949
"142","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_06",1.78539651712209,2.48309878281885,4.0506201576787,5.6635254852968,1.50163003116818,2.14303487531122,3.45382318497861,5.06536014840779,0.840134355491657,1.03109196445899,1.70242033875533,1.98015544324856
"143","base","SC_MAC_GRANDE_OESTE","2020_07_06",0.893720052595421,0.902220495640279,1.57787305420073,2.15534262001003,0.783441082029799,0.777374226702936,1.15248844380859,1.60648403772958,0.369595727742775,0.413345947666643,0.746339267642259,1.04378429488918
"144","base","SC_MAC_SUL","2020_07_06",1.08235782331142,1.41389353672392,3.20169038963838,4.61012634287793,0.795325837542675,0.95690634883412,2.3908093669524,3.66993816653881,0.497334838379426,0.824134693735131,1.83671463107409,2.41840286749383
"145","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_06",2.60412271616766,3.39813425355818,3.01156465023825,4.94679867759011,1.90050862490788,2.72483143177833,2.30969871189144,4.29896841769423,1.50113168752013,1.70038161382875,1.49198379089077,2.00542567043458
"146","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_06",2.54410625731792,3.02209089954112,3.94721578739109,5.2292461582022,1.95416011394517,2.40921367335807,3.30630119470229,4.52641987162854,1.38617978648218,1.56279205636423,1.82721204661181,2.12514655944583
"147","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_06",1.06221001058999,1.54402847408159,2.48362484082649,3.26283969345262,0.957901879613266,1.47679901606202,1.99958028106532,2.76222534440196,0.413614887766742,0.407020767540993,1.19517536866048,1.40569854942908
"148","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_06",1.90822419585441,2.11098982478744,2.43458933102783,2.63518960796197,1.80391662416113,1.66590805241058,2.14194061891762,1.91678978907314,0.534390722351371,1.19623977153137,0.895598254292328,1.47617756686026
"149","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_06",1.44377826682884,1.49771202478993,2.27613957939209,3.97353142036819,1.19255095039188,1.2958818416952,1.87435152108047,3.34196555943101,0.730488024563483,0.623580545441397,0.947938411302684,1.72191653008821
"150","base-reported","SC_MAC_GRANDE_OESTE","2020_07_06",1.81253877063291,0.97985086714119,1.86790008422784,1.63131517152386,1.59210717858529,0.872448438269527,1.55308616604816,1.20413953799958,0.771576910093446,0.427856778068178,0.860270310082369,0.746240773676766
"151","base-reported","SC_MAC_SUL","2020_07_06",1.04288646797261,1.2280909855495,4.1507607665355,4.76688072883062,0.802342212384895,0.730308609336457,3.24999333496104,3.77218796367337,0.459430128974694,0.761446517052975,2.25969192723214,2.54565330019428
"152","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_06",2.51762373959782,3.15281571916867,3.61310072647988,4.87656387909582,1.81658688406625,2.41178938270287,2.94665631056646,4.18449531125278,1.4746152301065,1.70090193642661,1.70387913666223,2.08824601619337
"153","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_06",2.12409455384503,2.63079594038929,3.39557383898248,4.5963799584338,1.62345473843493,2.03352886232954,2.77497689442032,3.87357419567858,1.19002833993178,1.41706062082083,1.67125988152553,2.0360832280849
"154","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_06",0.484305218436002,0.994343425956404,1.76883818213882,2.61588175803215,0.468473549870996,0.883276616865708,1.30979479634293,2.06184277074031,0.100057889932424,0.411886176344551,0.964456614373265,1.30053932021849
"155","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_06",2.44665605094409,3.04837827441841,2.7779079579679,4.06605849395037,1.90835608200778,2.46989233699291,2.0610955160378,3.43608947923027,1.47177842434894,1.67046958338715,1.53442412855266,1.77653913859722
"156","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_06",2.00976056089061,2.32345679772911,4.84892286950741,5.48886593942098,1.71503442252674,2.00328100216622,4.243894003496,4.87969460720623,0.914308319822,0.992552193879883,1.86003315098868,1.96984962693326
"157","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_07_06",0.887678463755972,0.831260287160102,1.70428100308443,1.92348254357732,0.782825469070103,0.731132987526821,1.2200473607858,1.37745302392535,0.359227493904019,0.341627023561539,0.789357016572793,0.9445123167772
"158","base-reported-no-overestimate","SC_MAC_SUL","2020_07_06",1.24795648365093,1.40676202743684,4.58471284971243,5.03970341721412,0.766276790441755,0.95541395427025,3.60816213639093,4.07475333143483,0.758398421758638,0.817920837783591,2.46884651355226,2.58646075922759
"159","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_06",3.42977022748827,3.70219296357851,5.22400759366274,5.80132011212838,2.75832949573998,3.08253520143691,4.57707791643685,5.17818255403972,1.70288835411907,1.70750926614489,2.09836877761974,2.21860607213773
"160","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_06",2.80400323932777,2.94860718918619,4.86789288773807,5.15232190345544,2.20496308512133,2.34109185824069,4.15704980075925,4.43969459477275,1.47586030529328,1.53500024151799,2.07327598409245,2.1229590348807
"161","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_06",1.30394135478598,1.41966212745242,2.98723545391931,3.12590365079522,1.22305737608286,1.34607214378118,2.46907081758556,2.6139581464815,0.408467410605881,0.407610548222825,1.36276138845185,1.38798580741825
"162","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_06",2.37424669693606,2.94566095695356,2.5773029069525,3.84677427207315,1.85537551110403,2.3703706197605,1.88408166737889,3.1986074030501,1.42537783529512,1.64901477444608,1.45507366375906,1.75155724338816
"163","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_06",1.90846666243142,2.22863951042169,4.48311069787331,5.25375658869063,1.60974946172451,1.91566133646369,3.88489202247983,4.6505897350558,0.89320224694154,0.974092980623245,1.78841217275396,1.92367239278556
"164","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_06",0.988004589034848,0.86264251910376,1.53787500504648,1.73109114301633,0.876441029016763,0.740160794575353,1.1431744055844,1.22071067988162,0.43596299213951,0.398347748374564,0.725665627765244,0.824754271163417
"165","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_07_06",1.20939022395162,1.36438129847841,4.33345742533203,4.83939007877717,0.747564529761434,0.886944083718662,3.39135598901561,3.86944700648768,0.709610756900811,0.821908972850564,2.34880705415184,2.53262526825354
"166","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_06",3.37390540057767,3.68167899103719,5.01661063513572,5.66728640588008,2.69278530629508,3.06052708228897,4.36410799381351,5.04840342912084,1.70079724886143,1.70616691414763,2.04657387886673,2.16801996540178
"167","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_06",2.75536838407116,2.92214094817077,4.7004523126784,5.06222517743859,2.16039833751381,2.31977983542189,4.00066355455857,4.35595916602797,1.45091512670178,1.51910081136282,2.03269661105846,2.10159289007073
"168","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_06",1.26975145327107,1.39835736602426,2.90032511676544,3.0866900240853,1.18597158378647,1.32319669070265,2.38755868612967,2.5755856445828,0.40970219743347,0.408605643482507,1.33467779347775,1.37748273561016
"169","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_06",1.98121095870516,1.99082736549673,2.90321826047485,2.28360664899914,1.83966536024394,1.62417131668494,2.51372938843466,1.68304605822099,0.626759304638412,1.01371770022528,1.11774279482431,1.24418982367178
"170","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_06",1.51848791183447,1.51248838744279,2.06892686519238,3.90953336639254,1.25333192410602,1.30878339151009,1.72157753426525,3.28371581837361,0.741664463731929,0.625570851048266,0.886599748096425,1.70039188070667
"171","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_06",2.37607157987867,1.26523700769126,2.92361629099106,1.53414289297319,2.19597512347477,1.06018058661261,2.59258256679492,1.19319173190195,0.809669690178999,0.652299097916683,1.09485855927772,0.738429729653718
"172","base-reported-retroactive-pre","SC_MAC_SUL","2020_07_06",1.03964801595305,1.22446420786619,3.93843366961686,4.71486901196913,0.81235776557781,0.735906101024787,3.07261794739754,3.72559456484994,0.438507071837072,0.747965299646656,2.14667031234583,2.521947670198
"173","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_06",2.49238327568075,3.12763419066865,3.43676128886495,4.71786548422365,1.80393825886607,2.38191978629059,2.78572413936854,4.02266255715582,1.45530475725308,1.69765244268483,1.60865486661781,2.04313169150893
"174","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_06",2.03517240573003,2.47855870512422,2.94469577793257,4.15093014106179,1.53340080829305,1.90586360559047,2.38890314277721,3.46131203378224,1.19993268008538,1.35575851193451,1.47176572813508,1.91958710296465
"175","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_06",0.481652283706829,0.981016542839654,1.67313478991,2.52209272032114,0.45467761894614,0.866424686905449,1.25137230090596,1.990348254291,0.130416756873453,0.414549600507372,0.913869491659682,1.25308053600325
"176","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_13",1.0604207289889,1.82198537253074,2.3567757377484,3.66903302851771,0.766535178981966,1.54511638763923,1.73031439536029,3.01439496332545,0.632158838805421,0.635239453406019,1.26911976956879,1.66329211669965
"177","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_13",4.46283745628529,5.27811490961603,4.93962984593734,6.06087849430137,4.15135734838162,5.00991551028694,4.49627956260084,5.7042423514003,1.16750116191369,1.17991419840329,1.56927121435129,1.53184939570624
"178","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_13",2.47472341407007,3.61568014043322,3.77441086966668,4.62327856016317,2.0808475461594,3.37115750127894,3.12060715782891,3.96908285288178,0.941632954039037,1.00502863924166,1.66055411584532,1.98555718001043
"179","base","SC_MAC_SUL","2020_07_13",3.93246731523067,4.61682402244472,4.14562962346477,5.51657168446161,3.16376176633621,3.79424539418552,3.39934778246916,4.80284200896596,2.06962403043839,2.25558662875861,1.9437431933624,2.11055415461915
"180","base","SC_MAC_GRANDE_OESTE","2020_07_13",1.08652039325428,1.39658307520209,1.96937509332364,2.35745489539542,0.839011371912123,1.16530016790538,1.4236785067488,1.82991166389235,0.57386295907354,0.691150804892521,1.03081793794147,1.13696542807683
"181","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_13",2.42369630557537,3.09038609930769,4.27092808251365,5.45730078052955,2.04782016351593,2.70579594422093,3.69751574245704,4.93701027729929,1.07956168187249,1.22204154858489,1.780807207625,1.93127503282749
"182","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_13",2.24612504704791,2.64368147884774,3.63354299634915,4.12420068416657,1.99311477571146,2.43835682184106,3.05515216796598,3.57103341763276,0.902548905695486,0.890998913834289,1.63558514798124,1.70683867852019
"183","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_13",1.16929052981873,1.36934192593838,2.25375567425959,3.38901065387376,1.04194237859876,0.99994107187216,1.68927576778445,2.66988155612511,0.508360478102959,0.604450748571162,1.14826898785823,1.65417012447977
"184","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_13",2.52224961729683,3.8018719529278,2.73599349501806,4.40042258548657,2.29204911722175,3.43511869351057,2.14831050006006,3.90755389950582,0.850904791175448,1.16181087039228,1.28484932793622,1.52483141469861
"185","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_13",2.42926819665335,3.35878746571964,3.63907476186553,4.66310712912752,2.04273986604697,3.09640946363963,3.05190809738301,3.92942012654039,0.986744831834543,1.02126138673785,1.58440959859421,2.1460476502839
"186","base-reported","SC_MAC_SUL","2020_07_13",3.93852623205542,4.47113603172349,4.88306696690896,5.68018699797165,3.17473577075656,3.66920339350322,4.14493920532055,4.95014503785946,2.03668822835695,2.19854613076231,2.03498206002885,2.2087536247256
"187","base-reported","SC_MAC_GRANDE_OESTE","2020_07_13",0.948725518164276,1.04894278154434,1.57763650896062,1.97909867307088,0.81584365623501,0.787633869615569,1.19508337510384,1.42968102129382,0.395863632484543,0.58717593935685,0.708956540352771,1.03540255115854
"188","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_13",1.9650074115329,2.59267711728187,3.83792820687207,4.84505641033093,1.64726079895874,2.19983869039688,3.24590931098793,4.28439330547333,0.833658056223736,1.13536560899381,1.72829821234447,1.89004561112275
"189","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_13",1.62921168940135,2.16907181934552,2.80823322481265,3.58674555640756,1.39155913966107,1.90482139906737,2.2203883148535,2.9928987035963,0.745009533169863,0.904682464754517,1.43029701796773,1.64250699978921
"190","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_13",1.75241546399057,2.49956174817271,3.58173626589088,4.7003214770051,1.45579123525014,2.31383671649613,2.91016245588192,4.14044631139265,0.642485299904391,0.596575994036991,1.6635547358298,1.76954430289397
"191","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_13",4.59421826000963,5.02802470008502,5.25807381010602,5.88704129692865,4.28805018970302,4.74588371845505,4.8470566289531,5.51954745064722,1.17298713935575,1.17770576463209,1.53351525970685,1.54314709927928
"192","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_13",3.73024651210312,4.17310170527597,4.94223923805076,5.56268489565966,3.49576455862087,3.96635695668874,4.20421735084004,4.81325552009497,1.02240999008647,1.03742409098689,2.20314524125914,2.35771480448624
"193","base-reported-no-overestimate","SC_MAC_SUL","2020_07_13",4.40598062604032,4.70850805020519,5.34736635881883,5.90217551303112,3.60764825842053,3.87740664129631,4.62127731356379,5.18654105807684,2.19312376039899,2.27384017293356,2.10372650123772,2.22359832233211
"194","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_07_13",0.974444047412873,1.09904933493146,1.86960982575994,2.07244365508638,0.723363172899332,0.852867959323984,1.31072703799577,1.53095128152967,0.565324871382207,0.58390058450946,0.990179525157782,1.0641872029814
"195","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_13",2.85116256988503,3.07252811516311,5.14517861925986,5.48623712105648,2.43338581919926,2.68472024400634,4.60069669832579,4.96108580293617,1.21881258833827,1.22238659843357,1.91404467485026,1.94468811218185
"196","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_13",2.36233925052,2.49502405986886,3.7872732250208,3.95767832040427,2.12482996024556,2.27303647828191,3.21583625180918,3.39274802682712,0.899946304417157,0.89714900092449,1.66213853767589,1.68995449237069
"197","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_13",1.65794274607757,2.3766647165275,3.52106399882989,4.56363129535652,1.34320046540401,2.18242768907764,2.8352961350398,3.98925473054809,0.637066989900772,0.597079370920455,1.66011791395284,1.76263866870356
"198","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_13",4.40820604962516,4.92318944016903,4.94505275129216,5.70101522117465,4.09284014819585,4.63786704308858,4.50571926766661,5.32401100528885,1.16631245334527,1.17453544822916,1.55213503144291,1.52598115633849
"199","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_13",3.5979880318102,4.08276456401224,4.6994114033581,5.44999132251131,3.35304555834941,3.87046360097562,4.01842266099857,4.69860422753874,1.01256665739032,1.03416546806935,2.06047189546354,2.34158425458964
"200","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_07_13",4.32991593527855,4.68138924865247,5.12048112246496,5.83867708925118,3.53810495401544,3.85325130900078,4.40653668370984,5.12331469885929,2.17175206973547,2.26287792692176,2.05466783220898,2.20571077871341
"201","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_13",0.913445675214452,0.996424523197245,1.62272153712628,1.84879892240434,0.765098165382947,0.718294286312399,1.22212410848463,1.29347422271852,0.431615424810482,0.605607962977145,0.76522145933021,0.976878948307014
"202","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_13",2.75958437201717,3.01193952084988,4.95811828282554,5.39069504841582,2.34366588373283,2.61494057457135,4.4093426345771,4.8598490288467,1.20007048625756,1.22411231145288,1.88564014798562,1.93587306707611
"203","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_13",2.33009052680388,2.46700617977654,3.75481434449134,3.93733222998314,2.08850970575466,2.24238140252244,3.17986923752921,3.36914224375078,0.900668482244581,0.897149260577624,1.65928317521586,1.68981903464839
"204","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_13",1.52679704625696,1.26819853984161,2.43601294206143,3.02050876295948,1.44856863169064,0.925963063574038,2.00021472948449,2.25244551944594,0.396610240618222,0.584079796783515,1.08748540822384,1.57813058112685
"205","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_13",2.24299721524504,3.48655422592944,2.42417116846514,3.83337355657438,2.02395926391123,3.11412539596787,2.01043983862735,3.2641310554608,0.764963349686782,1.13147351453704,1.01960385568365,1.5576881560872
"206","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_13",2.25328298790306,3.27766318517695,3.49188418488513,4.4281115263285,1.82183597227223,3.00529337220063,2.91110344636886,3.75074751278277,0.964203321942159,1.00602657502012,1.53573834536619,1.99093215742654
"207","base-reported-retroactive-pre","SC_MAC_SUL","2020_07_13",3.84031149861439,4.35224558511834,4.55755958181493,5.38328077305851,3.10324925087267,3.56040942628159,3.82854449551547,4.65612173830191,1.99296206198417,2.16521826065556,1.97474863267929,2.1222683806114
"208","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_13",1.16137561049858,0.938270287766835,1.70454858944189,1.73530868667135,0.956717309411335,0.741825830508367,1.37754238249668,1.26280846051528,0.493863899647333,0.47919442555181,0.816047416712769,0.853273918639403
"209","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_13",1.88975250360097,2.54086622265352,3.49806828610895,4.66911227334811,1.5988496330364,2.15430370741173,2.93736130456675,4.10785315283844,0.774352479984361,1.1181868038271,1.60504870779893,1.854940731163
"210","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_13",1.59361678750737,2.21031764123672,2.66563806221988,3.54783925296827,1.3573286009502,1.94698744404545,2.10233541014701,2.96882186606555,0.727303822430257,0.912829284593951,1.3692584151872,1.61475979767583
"211","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_20",3.20601935165122,4.70602409555934,4.04933012726158,3.16647413127919,2.45467347980489,4.08760880446914,3.28226285254027,2.46712709323574,1.94268067778,2.16583607515747,1.96908372929063,1.52143621643656
"212","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_20",3.56949523001001,4.95190060733655,3.22915504157928,4.19919841359224,3.0059214180842,4.53155204827741,2.67848111388795,3.54753004358077,1.25567515808221,1.29278544747222,1.46411527254854,1.82809742621342
"213","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_20",3.66239804368709,5.09563002562161,7.63343294000728,3.87715021175872,2.94603692178967,4.34824097360128,5.90492869185559,3.32220744509588,1.8325649654545,2.1390843324916,4.24741048880715,1.58524684703717
"214","base","SC_MAC_SUL","2020_07_20",3.2176138193793,4.18913144643095,3.03379666129455,4.27663148117128,2.40066225298384,3.48447887392515,2.38339131950866,3.61150585135356,1.84025622308665,1.99505910636107,1.52797413317496,1.79033693564739
"215","base","SC_MAC_GRANDE_OESTE","2020_07_20",1.87183249610606,2.37523587724558,1.7912232660328,2.41180903504474,1.47176895442708,1.99153225206097,1.41571411268336,1.88520854119249,0.900731577309675,1.06242426480436,0.770322654824819,1.2460938910126
"216","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_20",3.49195396656925,4.55891093591512,3.13026871099025,4.36058601041754,3.17344597403862,4.12169129221137,2.60941265796939,3.78000762895427,1.28970228424651,1.59165094003792,1.49680651098108,1.76507322406407
"217","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_20",1.27406604099841,1.97715646696191,2.58270648223832,3.33527674170534,0.934433267668156,1.62154035190298,2.13504768820078,2.67577864858406,0.682249613623462,0.989233069844322,1.20915705157218,1.67588594922945
"218","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_20",3.35758200759359,4.81385740209079,2.7040598691281,3.42948422075563,2.64378430404504,4.19435734046402,2.10400618794333,2.7665936794542,1.96950323507084,2.18985616570057,1.47456193065838,1.56179361458047
"219","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_20",2.58714074731311,4.00080839677246,2.64072743274179,3.49162565406785,1.94482691952865,3.46781531337396,2.18602388212252,2.8154108349971,1.16668271562105,1.29214055191696,1.1938367468463,1.68924022145368
"220","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_20",4.54096616271968,5.6354132521172,3.34235739213662,3.96322512969574,3.83221838408902,4.81679022413779,2.79624022351543,3.25325353341127,1.97424541261204,2.32246738923131,1.45187221477817,1.91071197193495
"221","base-reported","SC_MAC_SUL","2020_07_20",3.82923292124542,4.47499920353254,4.51889923006118,5.46273528783758,3.05568407007275,3.83801616357114,3.893239139681,4.8930393377492,1.93697026690067,1.91250543862579,1.77613021892083,1.88436706919655
"222","base-reported","SC_MAC_GRANDE_OESTE","2020_07_20",1.60408010745863,2.06409406499558,1.75169268613302,2.18558246903597,1.30323281287822,1.60869969158208,1.36998006182347,1.62572416760338,0.648630115058158,1.06223602880964,0.796413629387733,1.187692924838
"223","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_20",3.53190662040111,4.39676318765105,3.27629674870542,4.43008976898386,3.2078456161576,3.94049697557912,2.77442946672534,3.89126044320437,1.31072138976635,1.59108947906003,1.43653715880165,1.74493213937158
"224","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_20",1.20543890247721,1.73317031993051,2.38776590799679,3.11894462417607,0.945604035636954,1.31368144068136,1.95463515330757,2.45314109940623,0.598211876677768,0.988833419620083,1.17762263527498,1.60768443130759
"225","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_20",4.87818552688488,5.81546526265288,3.31366093216786,4.38475094590473,4.27704895028785,5.31010102688384,2.6465593765806,3.77110942841537,2.17656458136237,2.19592105657678,1.54910023404232,1.75643559491336
"226","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_20",4.64385128450375,5.36615610396971,3.96548461665132,5.05604368796424,4.19200353393339,4.96714209368786,3.30490157400498,4.57146724007594,1.29486962565414,1.32731547896775,1.7857017233291,1.72464164006731
"227","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_20",5.95292358567581,6.61150433484919,4.17436426484267,5.00117007119157,5.08740408190021,5.83401903145584,3.40724337026631,4.22937807738756,2.41157011278577,2.4289265977961,2.05475836731277,2.28721006975758
"228","base-reported-no-overestimate","SC_MAC_SUL","2020_07_20",4.44379235061781,4.83767582907828,5.16110083057515,5.85057857397157,3.79600576291842,4.25396216873461,4.59187514949271,5.30300916094887,1.94294577377684,1.91965947334649,1.8311038296808,1.90567007147462
"229","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_07_20",1.93798627830694,2.14900336549776,2.02611360179914,2.29192423122346,1.51579872118931,1.71530357357359,1.52087890432486,1.75096499026097,0.975517103981282,1.0647911629216,1.05980950448868,1.21257055529301
"230","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_20",4.657210981142,5.04307158054189,4.65654591925141,5.2705046810182,4.22882587308941,4.64917728660457,4.13800205330084,4.83786138737576,1.59194963389225,1.59076396703288,1.7546731307591,1.72828535480273
"231","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_20",2.06328679629253,2.30981715739979,3.42109797505066,3.86115647724678,1.72661951147239,2.01675293172442,2.76253411666688,3.14557442361314,0.987042533182649,0.982350344987956,1.70199681144627,1.84143936565939
"232","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_20",4.80313739080903,5.75949665750678,3.24804658625268,4.28174113244645,4.19334951946127,5.24859461916686,2.56106338538911,3.6551814931968,2.17348034737974,2.19722252519047,1.53833666824155,1.74946548554884
"233","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_20",4.25297840931072,5.00434571494749,3.32177263116712,4.47339049530553,3.77236411603611,4.58382389529069,2.65927818168451,3.88936862523797,1.26067151045401,1.30453888903586,1.60125332541229,1.78611226131438
"234","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_20",5.69858771325732,6.46750588059907,3.89016722414287,4.78644835880719,4.86968273990033,5.6730534446259,3.17192279965699,3.99990285190015,2.33516904501753,2.42253583621665,1.83752430604003,2.260530698298
"235","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_07_20",4.31046338643384,4.694934137111,4.80901981266787,5.53858413333666,3.63507227925857,4.09003777485172,4.22225421107182,4.98283413500766,1.96322301407466,1.93858060073399,1.77863211098104,1.87461240571984
"236","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_20",1.84135724283577,2.07778030519269,1.8567703201795,2.16143507872851,1.45667699636694,1.62807649569897,1.44022595117847,1.59824715851845,0.88138489201621,1.05424791250328,0.863088644697012,1.18089585416054
"237","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_20",4.52372426535823,4.97556701894358,4.33667940197663,5.08026684738465,4.08286595287725,4.57586517420849,3.75582437310457,4.62110349763247,1.59259293193719,1.59333136715127,1.76259499420455,1.74054743420352
"238","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_20",2.03982451511985,2.30845493875802,3.32146663986707,3.80850802226745,1.69762640563762,2.01429085885962,2.67619126711665,3.10471412146434,0.988625183239346,0.984263743783977,1.66320202139168,1.82436841605688
"239","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_20",3.04046452962977,4.34316244853622,3.1014186430128,2.96442497477999,2.30211289236455,3.66161789624683,2.47906272076457,2.30722947686503,1.86739726458872,2.16918476264194,1.5584506235882,1.43246686509716
"240","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_20",2.16287745282575,3.470844372916,3.61707486920662,2.82142789849346,1.48654171887859,2.85176112648661,2.90092063846177,2.20820791470964,1.09461988359962,1.28128622824255,1.83164056216929,1.37049957772635
"241","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_20",4.2021031741206,5.33272083914716,3.65354378252847,3.66119120636545,3.49706140176995,4.55895703047571,3.09146250127,2.99771335647775,1.90563298611586,2.22128526629163,1.55491438046676,1.69509717266067
"242","base-reported-retroactive-pre","SC_MAC_SUL","2020_07_20",3.66797481346298,4.37885455861403,4.14762168344094,5.2699242400012,2.8471874210263,3.72402435126989,3.47750909911778,4.69532454069369,1.9548931802272,1.91621104677721,1.7167705097662,1.8528551272184
"243","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_20",1.50601114893765,1.93946097239833,1.67343911691092,2.01691676632264,1.22582984022554,1.5163354058665,1.34891283472233,1.51907404326563,0.575560684048051,0.974394159412152,0.702127241497042,1.04717219458431
"244","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_20",3.29773973878259,4.22823251187008,2.93654210347152,4.0887051475216,3.00538735437356,3.78325130302253,2.45218361828773,3.50320266048537,1.23556782363998,1.55805249878672,1.28118054993179,1.73088321495204
"245","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_20",1.16321325763771,1.65818730919517,2.37547259894883,2.95856757729446,0.978497727579443,1.20920496147129,1.97511226213948,2.30920069558596,0.46105756552979,0.993929548982035,1.09809991071556,1.52714607706245
"246","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_27",1.99275547802052,3.32845996665894,5.09478360198857,2.8747691008855,1.62538724982773,2.66794194346011,4.12766755472916,2.29327766020861,0.918600024693651,1.82777045966163,2.5832818512694,1.34598060692175
"247","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_27",2.66237943457838,3.81506746821472,4.5175370963274,3.06999372003542,2.13467129187118,3.03125409200004,3.60683213763161,2.3953753799298,1.39505959493973,2.16437679916463,2.13944838043102,1.61342829222969
"248","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_27",1.54011282701081,3.25785103033503,8.39879952286014,4.18044078644275,1.28158492760013,3.00635066621568,6.73739154396245,3.54345425680859,0.697351806928985,1.07334803608224,4.21511649239292,1.71321497813253
"249","base","SC_MAC_SUL","2020_07_27",3.33118256229451,4.21068160405849,5.74933837510291,3.2295424258665,2.9514794147255,3.72126785117152,4.74648885581081,2.48862676583904,1.42107749820464,1.62073937349707,2.5154605951473,1.77366154127131
"250","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_27",2.06611193796327,3.45338859466832,4.97977861975203,2.87815607118528,1.610310187546,2.92820693678272,3.9349884961506,2.41392192007378,1.09154559129344,1.55755437368229,2.62867942317153,1.24025422527139
"251","base","SC_MAC_GRANDE_OESTE","2020_07_27",2.19717198635636,2.63427306464368,3.2151919190782,1.80463615394946,1.65441582335515,1.95794640174844,2.57405509442329,1.38928543015668,1.1591949116073,1.35789225330283,1.57618865551586,0.840171534769918
"252","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_27",2.28809305912066,2.78176697448845,2.65021170285566,3.15528685999584,1.93251045892974,2.42059309924337,2.31603798577055,2.54206658432012,1.04790675985322,1.06325799727266,1.09799200359775,1.54230435186047
"253","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_27",2.15913562309728,3.35031426016169,3.70369988127511,2.52931247929018,1.74766875621081,2.65362321085254,2.97784447283249,1.99085536567569,1.07294727813926,1.88488724468402,1.85332552752542,1.24324146108133
"254","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_27",2.37942404303265,2.94997287901383,5.14802013727715,2.88264889554478,2.20978744443,2.17890097825431,4.22067051224854,2.26564163719236,0.813413633254,1.8545438396069,2.39291844126173,1.51171133798443
"255","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_27",2.34174286562926,3.79735092369635,4.34869725034027,3.11961249457194,2.0905777655614,3.57540221908755,3.67123380940956,2.62827004129978,0.939836121517276,1.044127182354,1.87321943546847,1.43624598923995
"256","base-reported","SC_MAC_SUL","2020_07_27",4.16597546116887,5.01453248091384,3.05999039355373,3.97228480084367,3.69217468566067,4.42324003479231,2.44358112958403,3.20553394001862,1.60700069520802,2.02634442947812,1.32520690630405,1.80570770951466
"257","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_27",2.69312250637699,3.88943265310257,2.81606242937245,3.07856283047883,2.12495302497579,3.41268126530894,2.37023725847641,2.42699220750304,1.39294776790477,1.59077556974581,1.24933547751996,1.58554706232954
"258","base-reported","SC_MAC_GRANDE_OESTE","2020_07_27",2.25147298370939,2.57661058162673,1.85757995038049,1.80703355903206,1.6216725683927,1.90480512244605,1.51674010001445,1.389261411112,1.21598008209177,1.33563839643357,0.817374861693457,0.826599414028245
"259","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_27",2.27439441495835,2.68242501234151,2.44535692542582,3.05738951102647,1.91864456714484,2.34769017241992,2.00510675003299,2.45475445660268,1.02640508199922,1.00860186938699,1.20667058167942,1.500317521118
"260","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_27",3.46149082841979,4.48123284210255,2.90959144753377,2.95762836403857,2.82672493733164,3.97463443307448,2.33386332742841,2.35989025483938,1.83414948706352,1.90846022015492,1.34788771028337,1.41447621423878
"261","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_27",3.59547266967254,4.4318490298533,3.09889662780519,3.56489680339013,2.74246487596446,3.78341124265421,2.39536532491769,2.87637153725836,2.16713176522181,2.16438849853271,1.63180047282617,1.70452327862397
"262","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_27",4.12107419144362,5.01994620690843,3.29433026331624,3.57423569145608,3.91597691250683,4.84585690371918,2.76623955987613,2.93997486736479,1.05252282965533,1.0358170021806,1.53341229389086,1.74894832660115
"263","base-reported-no-overestimate","SC_MAC_SUL","2020_07_27",4.93042979376992,5.52553153010328,3.66031251313295,4.51686921396106,4.36475657360602,4.86697711608016,2.94079813574167,3.79188438627501,1.9564568731771,2.23773551969234,1.65052292189336,1.92202795516368
"264","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_27",4.15367229268937,4.81464486400242,3.2451430692965,4.00056892900206,3.71508358810296,4.42673628689814,2.58505601767632,3.32103202104624,1.58195948313055,1.61451236993813,1.63159974977797,1.90528637692903
"265","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_07_27",2.4797718794341,2.70221124808163,1.74732223040213,1.94570867829757,1.83773302896245,1.99025899453819,1.37570990789155,1.42598194046115,1.26851793053517,1.41046486046236,0.788967274000668,1.02122320201815
"266","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_27",2.88873986285635,3.18551361142063,3.28426859683525,3.81790921342345,2.49132810538789,2.66944684701676,2.65857151448591,3.18786884047762,1.1206585334989,1.37372354720409,1.59805916721556,1.73471980901773
"267","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_27",3.16473593012009,4.13892243371483,3.24906748872382,2.80770667767866,2.48371522227319,3.59793039572209,2.57998924682168,2.25053964740008,1.79556697069047,1.88304101212653,1.61613861559761,1.34096020727571
"268","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_27",3.33963022395029,4.27151914381108,3.31507552808337,3.39759148907316,2.45368370825232,3.59448338867573,2.61630805667066,2.73129723553472,2.11180366346219,2.16105823255702,1.68552273024166,1.6566227643449
"269","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_27",3.76566224231272,4.69189915280614,3.59268168128837,3.35431951938734,3.54489741204636,4.50901627224374,3.03650029928936,2.77118972211893,1.06176113705964,1.04548993325002,1.57269554753314,1.65666584817295
"270","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_07_27",4.77914121422426,5.32115592378321,3.46248664408204,4.19404265950733,4.23220271056854,4.70102522592363,2.79542867144519,3.42826549679098,1.87779899016948,2.13677201524314,1.51930723633077,1.87229333020236
"271","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_27",3.9040985725113,4.5646410076092,3.06293463119557,3.69917186937601,3.44097385881442,4.15739710029477,2.47583108771527,2.91916079682118,1.56955302306911,1.60422957423721,1.39795598520108,1.92992008738686
"272","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_27",2.37334408676532,2.57605837730167,1.90621640015688,1.78497231627805,1.75942276915466,1.9097591060441,1.55680951854298,1.3821668660651,1.19126681105536,1.33006004020281,0.813930841130983,0.815574161691272
"273","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_27",2.85002426216676,3.109165883416,3.19352993662852,3.70301198562569,2.46699747491646,2.62547542838901,2.56279203972073,3.07960862840962,1.09998631243867,1.3007490238598,1.58129973856763,1.70269202944545
"274","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_07_27",1.98394864827636,3.13907702868873,4.28135046397117,2.74233722090304,1.68752191866022,2.4442787302086,3.50298220473847,2.17435559483846,0.822996193353814,1.81362680053797,2.07642457432581,1.30788260730685
"275","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_07_27",2.50604996769845,2.72178733912206,6.26838023293485,3.38005442708493,2.28172173569574,2.12881873376624,5.16402446541796,2.70695512995343,0.948449801357859,1.53669804648984,2.95676108764095,1.63373382219
"276","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_07_27",2.07285338108311,3.56513302693931,5.11119293064962,3.24513334486869,1.83696520374364,3.33192277897302,4.25742415924551,2.74018829788547,0.873176076630911,1.0548966558172,2.32712484091664,1.46609373253345
"277","base-reported-retroactive-pre","SC_MAC_SUL","2020_07_27",3.97727831493201,4.96440156666974,3.00368027746325,3.81947392604758,3.56874700662179,4.38605274164421,2.36877709947672,3.05685552336659,1.46075633619362,1.99068828999153,1.51335990990969,1.73907180638633
"278","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_07_27",2.42355073966433,3.5586524976599,3.12552692074403,2.86026001713829,1.85905684024678,3.04079076555833,2.54047988657066,2.29788481279118,1.30911632439428,1.57743542636719,1.56253095983319,1.30762858482615
"279","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_07_27",2.18067865641836,2.47975372126065,2.3209273951163,1.74952291959245,1.64193645273474,1.84500023332297,1.90639118489601,1.37963950961009,1.13680643652275,1.25996315510987,1.08075043345258,0.793491664024009
"280","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_07_27",2.25041115911124,2.6174545734516,2.48221188904051,2.90141038923214,1.84890085848659,2.29759030442979,2.10533256914362,2.30058167371622,1.10667238055524,0.971331476544685,1.11604062356798,1.44182808527039
"281","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_03",3.33706854393853,1.9254775091214,8.93184605807545,5.82522620951075,2.78684740618265,1.49610563446579,7.77377998591826,4.7789115303775,1.36533219411225,0.825995203650222,3.78581755729048,2.88577389033189
"282","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_03",2.10462712022384,3.03557319221806,4.54089382091951,3.20378083813656,1.63973641146327,2.44451485180882,3.59384008795433,2.61049604786213,0.986200253361423,1.50751789072656,2.28797059055852,1.57476155949396
"283","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_03",4.55782426968368,3.15187723370015,12.5608703512564,7.57248894822222,3.89757443851472,2.81217515882775,10.7681537999791,6.29296265098427,1.98371631971716,1.20184803625909,5.51110121985501,3.58742462018284
"284","base","SC_MAC_SUL","2020_08_03",2.77156381055218,3.78322202981597,3.8973630823602,2.9815747374783,1.62182727176002,2.77578584119526,3.02957660205868,2.42117712332478,1.58961602080702,1.71536683710749,2.20931088762352,1.20344986554668
"285","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_03",2.72964176837043,3.475005034181,2.69286202792165,2.44725777899448,2.17074825742429,2.6636915347882,2.29857161776281,1.86347408167604,1.28361737930604,1.83390651731007,1.15102607782959,1.27058843262769
"286","base","SC_MAC_GRANDE_OESTE","2020_08_03",2.17925877506502,1.37859174580037,5.07546186808336,1.79029430061793,1.84321386273072,1.24444709250049,4.32172925127343,1.53707450671009,1.09840371969377,0.512147139433228,2.27026314703737,0.768262867497616
"287","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_03",2.59448088873427,3.57265846209819,4.51345678930123,2.71750097314524,2.46328954918855,3.0879377926327,3.89728732163343,2.13227356486928,0.687746925093876,1.50919180055577,1.83273042823131,1.43505121245319
"288","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_03",3.07908283083341,1.83555261549483,7.72852328865206,5.15040463000266,2.49723182483724,1.46559581163835,6.72278433819309,4.22822856367348,1.37556196262677,0.788263893202979,3.2458801641388,2.54258570721869
"289","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_03",2.24051661873915,2.39857269827376,5.12522056772722,3.06064564588033,1.8246685865511,1.90370997052855,4.23068796807872,2.47682372773181,1.16492293267419,1.17200460932371,2.43961519628869,1.47580009434214
"290","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_03",3.67255481379483,2.98785281891479,8.46252741100401,5.31319604156269,3.32267844813705,2.49398862620709,7.26613395126252,4.3486866601345,1.29911477800538,1.51235722333453,3.68550446139442,2.55592005683574
"291","base-reported","SC_MAC_SUL","2020_08_03",3.34735331720177,4.43743203634819,2.75297196094945,3.53399056005081,2.25736723268502,3.54698163128399,2.14376935862976,2.64383990483453,1.69685429281436,1.81172949584734,1.22186322707979,1.78943078795176
"292","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_03",3.02440651790682,3.89862968266722,2.2580628908325,3.19399169535005,2.34677330872843,3.10133868222096,1.73109913638501,2.60957378153663,1.50869335213962,1.91576593438049,1.15803662275072,1.589664703307
"293","base-reported","SC_MAC_GRANDE_OESTE","2020_08_03",1.53122182091644,1.401897492865,1.68382766095969,1.89389382080481,1.36903232804453,1.21692038029465,1.45625238748605,1.42390712801458,0.563784440858126,0.610775464655695,0.662326359053068,0.93147237998938
"294","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_03",2.63418429181161,3.43823264670228,3.53495883365784,2.61954081099446,2.49135886415684,2.97216386694944,3.07557294077647,2.05009091064822,0.748524331589259,1.44248263561687,1.41574258479363,1.38168214831021
"295","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_03",2.03562387319884,1.87992988315563,7.87483063746662,5.2218219679265,1.53159741708263,1.50062302342896,6.38467341859328,4.18289886924219,0.913025017205361,1.02748329624729,4.01329014656792,2.7317951190901
"296","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_03",2.59249022625185,3.54531228995698,3.34153836223617,3.38783383857035,2.04813697817968,2.98855875888482,2.70123603183939,2.57018186551232,1.31299808942124,1.57422803934912,1.65587213082035,1.67997309448799
"297","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_03",3.01094210513074,3.247582400801,6.72966887260949,4.34971053183402,2.5382584199092,2.58888303817609,5.44978309613773,3.51488564704907,1.490660977718,1.69139865908435,3.34028092230457,2.2437436179891
"298","base-reported-no-overestimate","SC_MAC_SUL","2020_08_03",4.23501594124606,5.00403967874071,3.21535735853171,4.00732938427349,3.30553600253421,4.23474718003459,2.33193935295495,3.11479526003333,1.77592293340894,1.80713357965563,1.59268884755235,1.96386764549004
"299","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_03",4.03126551136486,4.64035735953176,3.2384170859748,3.90922181671496,3.23999791533096,3.98219781964843,2.6374901965222,3.41077939401475,1.94346791845679,1.92637671896016,1.6160101217926,1.64045036276362
"300","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_08_03",1.38275417937635,1.46093578187966,1.68218205354256,2.09559895427774,1.23027799193665,1.17755737179359,1.33351565569669,1.50182282539094,0.557754496093324,0.6766083218776,0.789037528923182,1.15432598543413
"301","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_03",3.72788942803729,4.24206652286458,2.7569390764128,2.97218439089738,3.22588372547881,3.68814907509814,2.13785229761535,2.27444787843104,1.57915315577615,1.78799286025183,1.45347565286612,1.551108481746
"302","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_03",2.17534346568478,1.80990997304433,8.48979413809079,5.80905957144656,1.64154227431908,1.4326224242028,6.92929606891526,4.6354685451358,1.00755787560095,1.01171346800512,4.26834384013983,3.07069806952294
"303","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_03",2.54662106282744,3.41036603275324,3.25365049376851,3.26116384875526,2.0111475175854,2.82850204623229,2.63013343248366,2.55412156128658,1.28595918086785,1.57059245211762,1.61476579370032,1.56460563701528
"304","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_03",3.0243759188931,3.18220204851787,7.09878336428648,4.759516260289,2.56678012325701,2.55949311169458,5.76544094557082,3.81251026885022,1.46231923461254,1.66915072806703,3.5122261982151,2.48456562831781
"305","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_08_03",4.03565496979953,4.75647351702599,3.08496038740667,3.77207116864704,3.04682533878335,3.9437734145468,2.26479965888251,2.87006029779868,1.77445182713294,1.80212350806299,1.43957125981321,1.89778794784729
"306","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_03",3.83254493478283,4.4008366232925,3.09156204474481,3.70739579993184,3.04267106601973,3.70338039782297,2.48736117035006,3.18782380542098,1.89437042079021,1.91992458837191,1.58353962529812,1.62720674528145
"307","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_03",1.411547640834,1.3834047552145,1.63663354338042,1.8182809300547,1.2613147270795,1.2056413032783,1.40401604779911,1.39031110485582,0.553912440395218,0.586804574674677,0.674266916096612,0.87761006804209
"308","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_03",3.68362316435257,4.17093852285917,2.73338514865446,2.91001850089074,3.18726631754968,3.60643926330355,2.12155832379711,2.22113105065486,1.55708766199601,1.78772038064775,1.44324064411159,1.51089054884828
"309","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_03",3.31431632825183,1.92160456334453,7.84783347217861,5.21697956218364,2.78303129403552,1.50171256091079,6.90761669074682,4.32041979376269,1.37505135315418,0.805835260177246,3.16331968411266,2.50355017158204
"310","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_03",2.58060221533808,2.09433017873031,5.92820559934375,3.52657185386313,2.17051734469636,1.63165580829555,4.95912105375586,2.88683889319125,1.09688561432416,1.01027640865085,2.73146019048578,1.71955963431442
"311","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_03",4.16850681772077,3.10848630271848,9.48711720532843,6.33201502875883,3.66158490968221,2.75879119532273,8.25547518077295,5.30854608973298,1.66284694129156,1.23314273900819,3.96253834328558,2.92783059391669
"312","base-reported-retroactive-pre","SC_MAC_SUL","2020_08_03",3.06961874270687,4.05649416249924,2.73561264442566,3.18980540312314,1.9142056299475,3.05616328698355,2.18444352746782,2.27806624490949,1.65213890765618,1.8106695969976,1.22124380397639,1.63560098274273
"313","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_03",2.8987582302393,3.67880298483547,2.12738265935539,2.94165819337126,2.24884477983493,2.89325077468802,1.67895710535758,2.3354523718755,1.40263438244699,1.85795389594062,0.995845565080776,1.54202332510123
"314","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_03",1.70053786822657,1.37922202762346,1.98726272607308,1.66766547806311,1.49459582707279,1.23829103006913,1.71535829924143,1.33839325930135,0.694917143249098,0.534163832925025,0.849040037749525,0.763494622960784
"315","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_03",2.53614512016102,3.28704668763281,3.85997195886297,2.73750330132307,2.41365711875347,2.89398692959255,3.3765363179544,2.22317639839262,0.65421904415344,1.32148456590064,1.52190109585365,1.40656992630432
"316","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_10",3.99419018408437,2.51859135604867,7.27182582892314,4.831448738937,3.36599599927601,2.13771114052721,6.61663315634519,4.2367967009895,1.93499842270987,1.06060673129573,2.59074296142667,2.03504743990442
"317","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_10",2.40388037613046,2.98568302419091,3.12207453319047,2.932601195333,2.08977022126131,2.39298183750839,2.62186133358697,2.01549731865654,1.0160512611498,1.57694848105649,1.33633896861485,1.53376533331354
"318","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_10",3.73466427213595,2.39417239132307,9.01984042004624,5.66895267351066,3.16012940997114,1.89398572028222,8.08496374428117,4.89900519854771,1.61659135608802,1.30727555581427,3.56367553300066,2.52110020224272
"319","base","SC_MAC_SUL","2020_08_10",1.75700864293248,2.25014791667638,5.16073600874909,3.34269637061913,1.39068282995275,1.73866579235355,4.21340572014579,2.79551505063519,0.898015676459185,1.15788752082575,2.5208733721365,1.40231771147632
"320","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_10",1.84677599147037,2.67356776096925,2.97541073884767,1.77759482964849,1.67764015838036,2.42341651864242,2.59450421648195,1.49966714794747,0.67255091325754,0.917490920044128,1.23973048108446,0.799749952529938
"321","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_10",2.50451073695638,2.06657741285622,3.89601119054142,2.23108327756503,2.08627896286108,1.66526580605627,3.32229039572209,1.76686035147179,1.1772850757706,1.03340220481498,1.78090971655943,0.985315106352073
"322","base","SC_MAC_GRANDE_OESTE","2020_08_10",1.21546551434012,1.19364400403631,1.81138708240576,1.80795900816973,1.09167536140917,0.936207400403639,1.54129302165237,1.36551101158346,0.51939111912853,0.622017845822825,0.791810170766936,0.928166483978719
"323","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_10",2.58091269226888,1.86681449093689,3.8036456281651,2.3508659121026,2.16275058751897,1.66860354800024,3.3392820816862,1.99893477990307,1.21160220935055,0.748607819598082,1.55218952407364,1.0247845277485
"324","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_10",2.49878884755631,3.12648903472987,2.78459552237631,3.43743044793311,2.22012881854449,2.51050524926504,2.01307172392945,2.4339596787631,1.03343591748527,1.68460344486044,1.34913644113265,1.7387926794123
"325","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_10",2.64514676274431,2.36937886410167,4.77890870627002,2.85260994917777,2.05006763228648,2.0705799715252,4.21010296932192,2.4980869947259,1.42058750564881,1.02045234794396,1.9105773701163,1.14137290453554
"326","base-reported","SC_MAC_SUL","2020_08_10",1.83245358353984,2.79985625270395,2.83738046835895,2.76751217944,1.49501837811258,2.26063509386241,2.41984151879278,2.06144427835604,0.859943430478835,1.4476708581226,1.16604732666385,1.46914547553969
"327","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_10",2.72676123119581,3.59728291460289,1.8272364266518,2.48202309398019,2.43413073805329,3.19104053121591,1.45134462380188,1.98172741871805,1.00361146219765,1.44461418743296,0.948676423080671,1.34811396906587
"328","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_10",2.2262782528557,2.01628943000068,2.47341737716912,2.00678367945506,1.8729343585105,1.58206839702302,2.03799889468418,1.47888210150127,1.11797080104284,1.04730279943563,1.21902075115293,0.961014284595372
"329","base-reported","SC_MAC_GRANDE_OESTE","2020_08_10",1.06563802316492,1.20165566122272,1.71883154258977,2.01305252451739,0.855134622248319,0.928621706056722,1.3091265888035,1.48592943725551,0.48327152957455,0.644124764493287,0.853254341885259,1.08526592955613
"330","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_10",2.1150367899106,1.96834556486604,3.59486380333471,2.43581878475625,1.86336870914419,1.64069706025037,3.1141991001143,2.07034070325444,0.669742313533278,0.99503971449933,1.56584161425784,1.07895400960545
"331","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_10",3.16999956397383,3.87132368647668,3.4087147838215,4.07053411015814,2.53963069303583,2.99835714719994,2.40060937455243,3.08937170653293,1.72154719076162,2.19263664960979,1.75222517377546,1.98247802330214
"332","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_10",2.3300788477707,2.86168135951119,3.38550969654405,2.34611485153421,2.00111338969051,2.61229813895451,2.94260332812962,1.96692516871285,1.05900332985872,0.992699534205374,1.39495544117426,1.06664592544182
"333","base-reported-no-overestimate","SC_MAC_SUL","2020_08_10",2.6110946336759,3.55671330917369,2.80140924179883,3.14525360213145,2.09888780071594,3.14222704514621,2.33671841595222,2.36656574862469,1.35029287452114,1.45389082241435,1.17598382995463,1.75355605121533
"334","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_10",3.43390650759032,4.04650263189173,2.31028978008296,2.80313382552568,3.05292925979307,3.61958847652513,1.82861965778002,2.28404134494776,1.37100812109813,1.56354715550235,1.27974587079068,1.4423849484831
"335","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_10",2.08224437618191,2.34138000465892,2.09185792990989,2.40277257660634,1.6393848899045,1.91511737742218,1.58308213889752,1.74383613170275,1.00484787345749,1.08481792427813,0.946081788797961,1.20974974091393
"336","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_08_10",1.14806488936702,1.34007561223337,1.89472790224857,2.17147248163466,0.913735254953157,0.965562067751463,1.42525169221261,1.58705721375462,0.577935696760073,0.768690122038745,0.977517355028883,1.21136828812332
"337","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_10",2.26401749825028,1.95629010449337,4.05819603133532,2.93767276291398,1.93449082344897,1.73406980682228,3.52901675567268,2.50222498698909,0.807403947275578,0.850783890224781,1.75742996498546,1.31438811081336
"338","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_10",2.921988164928,3.59116939174728,3.17492535647869,3.78067061502657,2.35293337335782,2.81170363048725,2.17245361710831,2.78128928250659,1.50910689333551,2.02381776348345,1.61081579525503,1.91081792554496
"339","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_10",2.27972337192499,2.5931896597799,4.1667007511352,2.65016537510574,1.82318439999171,2.37330073944057,3.60691378222035,2.33025134619044,1.22545999510363,0.883147270213861,1.77171264799408,1.1060764134211
"340","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_08_10",2.31253805915637,3.156861553638,2.90581557988641,2.90669969866369,1.80718203316088,2.67442322508457,2.4760781764155,2.16033756480288,1.23937846153826,1.45166107276001,1.19064317777555,1.59521268380401
"341","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_10",3.23709385336842,3.84314844185935,2.15363946982413,2.66576131467049,2.885322201765,3.39277415619073,1.70424829584383,2.1495325497029,1.27597552748315,1.55720401549073,1.19139777741341,1.40898214584308
"342","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_10",2.0616131935624,2.26710832402355,2.10328004245939,2.27237383116713,1.60805050361859,1.85343867730257,1.63104063268837,1.59924191958977,1.05782870904529,1.0284694225647,0.900205738608473,1.14122904269234
"343","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_10",1.08249654002186,1.22981173888791,1.73427160297389,2.01275625467744,0.881489293940314,0.938866092560227,1.32322203822262,1.48519305367773,0.44965073008988,0.670084849432009,0.867543482545419,1.09114174774272
"344","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_10",2.96897220539178,1.96646811456048,4.40821378192692,2.8246960420592,2.46344086800449,1.75392905458639,3.92994675281598,2.4074819668302,1.4827118108627,0.691051426137567,1.68435110720923,1.23870060139167
"345","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_10",2.59548690684409,2.75746924720843,2.88619727631987,3.09254853973386,2.30829439261617,2.22338362613991,2.30792696783288,2.09876117210459,1.08858345378392,1.32060524931421,1.30592352633928,1.5332137257281
"346","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_10",3.13156938858287,2.31222715099443,5.5120780089195,3.22043282723281,2.46117399643762,1.83034012913405,4.93971467342095,2.7772915804882,1.6372339993106,1.26332347647195,2.04087127044609,1.33605365926978
"347","base-reported-retroactive-pre","SC_MAC_SUL","2020_08_10",1.71796543693513,2.70859637357546,3.1429833529535,2.72892643213387,1.43991301922608,2.18789135964002,2.63564793623732,2.12482321673492,0.802746139119725,1.39785846961189,1.32392380037916,1.34959690921977
"348","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_10",2.24453959022241,3.11023319879509,1.59788420523778,2.06641724869027,2.13463789661826,2.77332056530762,1.41599982524557,1.62975615582972,0.518064781603253,1.21645969266044,0.625152891566377,1.14285117821217
"349","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_10",2.28924039384024,2.02800725874752,2.82394633618897,2.06929649887542,1.92115865084833,1.61888902155399,2.34540204602651,1.61188950146039,1.13894145074566,1.03074213461285,1.39861348050087,0.885250927677721
"350","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_10",1.1188972047864,1.14838256495588,1.61791269443044,1.84235093277594,0.99314591971038,0.916370834179151,1.34197516729389,1.39444304706787,0.480293501813933,0.57367771791708,0.640906450872725,0.940846952031444
"351","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_17",6.09394839625105,4.15255254794239,10.7440168629736,7.01455704789496,5.4893028985053,3.34834684498451,10.1182654525422,6.50220481744454,2.26514488863121,2.13576638208649,2.92662151313335,2.13179562357092
"352","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_17",3.89726342731265,2.23374787670942,7.93958868445856,3.73669816645111,3.28292307887713,1.73664947104043,7.06864469610558,3.30848857378777,1.68468964516923,0.952725460625431,3.01330752813627,1.43119506058938
"353","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_17",7.18497936758579,4.61860600392031,14.5561636805461,8.66936199709305,6.88352876646447,4.16215286011693,13.6398449802099,8.13613277690622,1.64552590625742,1.571369590885,4.23094422822137,2.37370228998077
"354","base","SC_MAC_SUL","2020_08_17",4.10881172013858,2.41109785311457,11.9049953586557,6.46172817538298,3.41159389541611,2.01134188253375,10.3782691151493,5.62280359028131,2.23794366645694,1.2489381758164,4.8984268951715,2.63603569404126
"355","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_17",3.72685878310495,1.93044976938349,7.18188506084967,3.72608466087523,3.50589127095713,1.66290283107643,6.66644186340762,3.29383293412378,1.07583535371998,0.904946289563793,2.29559599356067,1.41693538389723
"356","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_17",3.00243113697379,2.55866318680345,7.88432162226739,4.1673575417683,2.68941590113264,1.79604945797061,7.01643773457102,3.60688342767335,1.25004214922922,1.39662533380041,3.21695022940626,1.85444835883123
"357","base","SC_MAC_GRANDE_OESTE","2020_08_17",2.46322412125834,1.87821877525904,4.92003992227379,1.96586885239138,2.16613749823325,1.66261540534596,4.09703332488395,1.68369557452313,1.00280429964207,0.792776915723633,2.16047714313209,0.833772067274472
"358","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_17",4.69851724536408,3.25092887901277,6.51482186480566,4.14250157630965,4.05081686548549,2.51382506200849,6.18119279521319,3.78886321820272,2.07995452835769,1.83295681858331,1.67225734038322,1.356666318537
"359","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_17",1.90207480006851,1.78007450847221,2.60993544090016,3.05374951513898,1.49657441953521,1.43748671874185,1.8236258531568,2.11576315735187,0.85445491199904,0.95838931992612,1.2533986517731,1.42488593034935
"360","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_17",4.42608057833262,2.65471681889758,5.84142338965867,2.92709132736412,3.95402801970775,2.25507302468545,5.54922625318831,2.50555811661551,1.51499113052378,0.948819259994474,1.46725901252111,1.25911476849568
"361","base-reported","SC_MAC_SUL","2020_08_17",2.3587427178996,2.41190275569071,4.03060959430325,2.62917625728633,1.93743767887152,2.17912200520638,3.4232578566763,2.09363633923993,1.25846016463521,0.692188125336833,1.66729175940021,1.1633826823033
"362","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_17",1.2300293469933,1.28373525149385,1.57255084997817,1.55289966407886,1.08208723976719,1.02460511141819,1.3302922085821,1.26368022204176,0.519526018851658,0.711153344968565,0.724731830870201,0.737892521690582
"363","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_17",2.54007173832874,3.03495466505827,2.18518104179757,1.89763661435004,1.73518509044963,2.13373091823331,1.73039999782531,1.38129852763341,1.33181465708923,1.62883970609283,1.06812772297584,0.882564042693126
"364","base-reported","SC_MAC_GRANDE_OESTE","2020_08_17",1.77453644969073,1.89429963778661,1.91591819955132,2.19863815859715,1.55436180473693,1.63290364471302,1.46908698867208,1.62573294286982,0.734152557393181,0.752607695681058,0.938024798143862,1.16492143729707
"365","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_17",4.05174695140926,2.83495708196759,6.931520769433,3.99816416373515,3.25789147345954,2.18575598553575,6.40783539332003,3.62680491348332,2.10409833929933,1.54280513365142,2.14500396156596,1.4126775382927
"366","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_17",1.79438418946111,2.33538901203568,2.88496552021308,3.47408629913056,1.43925666506741,2.04853245328896,1.9291041852661,2.55644619121633,0.985204084450206,1.01318653825142,1.38133036293444,1.58245729758948
"367","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_17",3.02731983742556,2.13673527032848,4.56270232580344,2.32803694205406,2.59794750563465,1.73225723906963,4.21719939363654,1.94386518446584,1.15757814856794,1.02165091933707,1.45108677042624,1.12178556222861
"368","base-reported-no-overestimate","SC_MAC_SUL","2020_08_17",2.26856929887036,2.84915699820495,3.26218799412528,2.73779288399407,2.15237107859494,2.33481960554602,2.72079199692926,2.03513742594006,0.45706880482104,1.46049227975506,1.4550801671807,1.44110474363765
"369","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_17",1.13490321598741,1.56952971205377,1.38225557673674,1.6805571342161,0.988224236344651,1.19413808135937,1.18288534053009,1.35642050350861,0.431493643456936,0.945695302552525,0.612605860528116,0.841058076647727
"370","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_17",2.88026954764256,3.33655203372153,1.89380554219651,2.13468398261285,2.01779801658665,2.47308887280637,1.45497742145378,1.52024131524046,1.53409069988136,1.7027122276414,0.733556406608553,1.05521041625694
"371","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_08_17",1.84547377758445,1.97573552075158,2.07254479397288,2.31685491457481,1.60855340861876,1.6601356714845,1.5476975474385,1.71066752076581,0.689272059978006,0.885573348723181,1.06825558237497,1.25518715924125
"372","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_17",4.42686957267396,3.14082723560275,7.89462181438147,4.68184610795898,3.64207715694823,2.41275672397975,7.30679100676173,4.28115500166041,2.17606510117011,1.76602360470862,2.42549859339468,1.5844086792358
"373","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_17",1.73427060988871,1.93945886519917,2.57065617620879,3.06370325974175,1.44590615734173,1.5774540304054,1.75393666655819,2.10842381224594,0.792865014942025,1.04248309472026,1.22135053999825,1.42328853397281
"374","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_17",3.43009921429263,2.22327482554456,5.80991321664982,2.76471944753382,2.93535722545444,1.8151019419831,5.39978932121308,2.38091596751962,1.37408518159162,0.966870435750576,1.71836259870236,1.21149478499456
"375","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_08_17",2.19413184520627,2.49728144270985,4.41726550075387,2.87779480581518,2.07912139768559,2.23968336923805,3.81519778857644,2.33899471116507,0.646566095399843,0.884825111882971,1.83027533130024,1.29889605988458
"376","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_17",1.10617241778426,1.33385416729006,1.53373086496564,1.47414294766191,1.02168977347011,1.04817178115004,1.30826436568394,1.22136679963833,0.346903658906714,0.762653299826949,0.687314263128578,0.682508225843071
"377","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_17",2.78254962098011,3.2269737877554,2.13737362473263,1.97596069424935,1.93452295416702,2.32957463070714,1.68455206298921,1.43834355540962,1.45661051402055,1.685712249569,0.953521862680456,0.898390577228842
"378","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_17",1.81342080928771,1.90214247405074,1.8618171682919,2.10937997103652,1.57312131564906,1.63622482959227,1.44119344293482,1.56580824571715,0.773246704613909,0.758871919433588,0.922802138519427,1.1004944383764
"379","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_17",5.09755086680137,3.51832506100217,7.22661113362737,4.73833414397227,4.48748659634169,2.77387629920687,6.88759074662601,4.38184486082373,2.10660458265597,1.92705353987574,1.77598787059597,1.47633314713647
"380","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_17",2.6102470702265,1.66883010634469,2.96924584936404,2.66241248275702,2.08481175897045,1.39219740266866,2.43667894615408,1.82526683114082,1.27308369477732,0.763072507511239,1.33456475688434,1.24431935514036
"381","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_17",4.82070549078889,3.06929974513984,6.94216415045173,4.08108293663916,4.3928954184857,2.6407988762667,6.63112135186832,3.75007982671305,1.529716409834,1.16314089011511,1.62798987700669,1.36702439201245
"382","base-reported-retroactive-pre","SC_MAC_SUL","2020_08_17",2.32023580273616,2.33113652303849,4.33445558391669,2.87313992069551,1.96879947568559,2.18027093605619,3.73734512385705,2.39959491114279,1.14672832645089,0.519321675831407,1.7142135713181,1.22559030008296
"383","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_17",1.50664292918142,1.13594938256023,2.05177388350298,1.38432857654138,1.24091459386383,0.986028546065039,1.70433447758977,1.19375649593316,0.773436323645669,0.427422856299519,0.968530663677443,0.592479518068367
"384","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_17",2.53810945076368,3.0364392732415,2.78278345812109,1.89416018627268,1.75332209786672,2.13658784857978,2.31478552961545,1.40608582765086,1.31930756700574,1.62470377964992,1.32810500528825,0.82043710094642
"385","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_17",1.81969212782058,1.84057194412418,1.81250765566415,2.0580867413174,1.6234638674906,1.60697749393613,1.4809847628621,1.54053919320318,0.715471909458904,0.70171050024731,0.791000297115867,1.06199808453065
"386","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_24",5.7558114014383,3.98071003957911,7.21080769343795,4.68840861382056,5.50449109891308,3.63069048940898,7.03035560641473,4.49498950248727,1.4017368879592,1.37622756704297,1.26308255615799,1.04214754164218
"387","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_24",4.3781907028512,3.01157544655605,5.05827213936663,2.68224792012634,4.1014757375235,2.78613224808723,4.86963958875497,2.11578259929916,1.292003215485,0.912764803088865,0.999854127687599,1.22471379892225
"388","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_24",7.15542731004007,4.7738323452076,10.1047427868223,6.16958212867875,6.93422096360133,4.47393205724442,9.77919750459889,5.92154614532769,1.23711912292497,1.16251406595505,2.09428306293889,1.42672834262629
"389","base","SC_MAC_SUL","2020_08_24",5.98573420794513,4.09705119644683,11.9149206588042,7.54963893706528,5.66294344459172,3.94143911872925,10.9610885928342,6.84279674076477,1.4986721468366,1.02539257803607,4.14626690063496,2.81689662639041
"390","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_24",3.09286347211606,1.69558840326119,5.10017533335654,2.7361218354094,2.78585465723112,1.40885397378791,4.75289606603123,2.39261140052319,1.23836799911856,0.820312811557467,1.59125947397657,1.2094182847939
"391","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_24",3.53354807108562,2.06206054398372,6.2685045850694,3.60049375275622,3.17513881770019,1.60321901936102,5.83665459762734,3.20041437602042,1.37124622606932,1.15301990032978,1.83006078248648,1.32272492457685
"392","base","SC_MAC_GRANDE_OESTE","2020_08_24",1.75868684410063,1.49174526988713,4.05413725326198,1.8204757864229,1.50701580885816,1.28856967464241,3.43530525216461,1.51668798216482,0.810578821341942,0.563407950903037,1.87705745272514,0.769840028920222
"393","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_24",5.28932089064655,3.66575794851827,5.470456379224,3.4698693422814,5.04415778888677,3.31359032898628,5.33295084491302,3.24665337247187,1.35027173530153,1.3322154095303,0.930463741233843,0.96869105691552
"394","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_24",3.56054536863971,2.8434698098212,2.67616367685508,2.63880763047414,3.35022768731508,2.45325825764772,2.01973434636841,1.96785412148139,0.933142282332679,1.06123722909937,1.41383954452893,1.1888614411907
"395","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_24",5.62899846987853,3.82694722962732,6.09852980779434,3.81410038101661,5.397744059905,3.49447721339715,5.92854711700603,3.54936026719939,1.18114607140541,1.19445106250274,1.17956167696236,1.17477966478095
"396","base-reported","SC_MAC_SUL","2020_08_24",4.49544845560795,3.3990944849694,6.45206777121077,4.26218035284934,4.39199757547898,3.02120934839233,5.98491954072424,3.74425065942893,0.845012807394287,1.38507132020572,2.02010076999629,1.71474468967625
"397","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_24",1.90281696378465,1.39771587375154,2.36914015380854,1.53218722613032,1.51888807074688,1.33049942209115,2.04934074398037,1.37107279455944,1.06051163211432,0.360081280708252,1.04937169449945,0.578227318961311
"398","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_24",1.96861051226456,1.3016685444856,2.80219458153829,1.56106587316782,1.54345605361711,1.07648893301994,2.45792205876111,1.36374552223677,1.07744681775339,0.656022683836915,1.15437205502419,0.589785709680952
"399","base-reported","SC_MAC_GRANDE_OESTE","2020_08_24",1.54834040183684,1.74885624375088,1.67189878279772,1.8917329056902,1.33007988108506,1.3541179025309,1.22218094683539,1.32619640980333,0.598407037825897,0.935630532151263,0.80035851485525,0.988376917308109
"400","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_24",4.18607522081578,2.99338793068357,5.08921063845425,3.16569917796314,3.85533906070333,2.54201094754354,4.89320517836439,2.92004793829765,1.37253885614027,1.343755303905,1.09110119084335,0.939136056601686
"401","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_24",2.79774328481421,2.84392739765276,2.63170270660432,2.98680522312522,2.34267924920395,1.94685161829748,1.92493624312684,2.19902656449204,1.07416244781009,1.44870729669063,1.18167315128923,1.33721123704861
"402","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_24",3.71571171144372,2.54865467505783,4.56118297726631,2.70103129508079,3.36144496965338,2.36332941135546,4.29350096734114,2.39376600573758,1.16425688694851,0.883391638957012,1.29104453685396,1.08285999279961
"403","base-reported-no-overestimate","SC_MAC_SUL","2020_08_24",3.344075406821,3.14864707182077,4.90442219760032,3.32150585838924,2.90733365426695,2.03085834656727,4.27473320679696,2.72725184807085,1.44822111064933,1.83261481239084,2.09422355311785,1.54292246104109
"404","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_24",1.38906145974514,1.550256941944,1.62994819458327,1.41341143559348,1.31690155393816,1.23601889748117,1.4426089372327,1.21332357327587,0.368460020794702,0.840037261291937,0.650714290207776,0.572196118918229
"405","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_24",1.3212460698435,1.35518786826634,1.7057953588243,1.2924332104559,1.08790310756842,1.22214506042648,1.49806495171422,1.11162059949512,0.669337921272489,0.428671228863121,0.619043066380455,0.518459736730904
"406","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_08_24",1.67728486713772,1.85666748578432,1.81035508519555,1.99767583522702,1.3316656388917,1.38334249779838,1.26805397987633,1.40435436193758,0.852886777124834,1.08462202536904,0.925854199673619,1.06194511094931
"407","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_24",4.29372290260095,3.21892222900093,5.16219718974106,3.55988676925279,3.97196948782468,2.78840942515831,4.97344318209148,3.33276100939104,1.37294348317696,1.36126489295609,1.07765475581546,0.963550462793255
"408","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_24",2.81352321393993,2.81785924024033,2.5938185913715,2.87520950883864,2.39301064054443,2.02729987303226,1.88886617562085,2.10889553957962,1.05939298259558,1.3150043876238,1.18034603272989,1.2763888466585
"409","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_24",4.09445454500748,2.93094899216927,5.05071952528038,2.99039055402207,3.76190554590568,2.69852270156008,4.79746553380797,2.69799342674757,1.17172735625,0.996797697276451,1.32070865401305,1.11644892184023
"410","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_08_24",3.46754365757964,3.15220828341866,5.94182045930543,4.01046651538635,3.13015591463004,2.26153205595391,5.19681945490044,3.34757506593285,1.36409244193652,1.73555567315678,2.49435115082083,1.92530044590138
"411","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_24",1.3949945003486,1.46541383482311,1.97416649862888,1.54784850666958,1.32884018190575,1.22471565139248,1.72070360589688,1.35676568596615,0.368507205057273,0.714083128113679,0.870421773222237,0.619716906052099
"412","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_24",1.45408373038554,1.3139281756641,2.1760151009211,1.51413580347054,1.08707639859229,1.15152701345327,1.87446364513264,1.3312111112827,0.803716912639681,0.514025030015684,0.922483674198509,0.581135772902809
"413","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_24",1.63262275673843,1.81190899219444,1.74988953550519,1.92957491249402,1.31588654161577,1.37251056590556,1.25288196684348,1.34549742843478,0.798630738840296,1.03048028425717,0.877910291282238,1.02808628393874
"414","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_24",5.4320797079583,3.93381645429599,5.76310346549333,4.02749339726353,5.18964351555495,3.59943593650444,5.62953125491196,3.8393208109353,1.35856112944184,1.34431487002842,0.93286706585558,0.934529954854757
"415","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_24",3.58481214512875,2.86411189512191,2.69093946971563,2.6319745313147,3.37680176271945,2.48034128141372,2.03551900673333,1.96334632509661,0.925970253936238,1.06756858540424,1.42802570337478,1.19225492253194
"416","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_24",6.08152465799089,4.24626073193049,6.7786453815955,4.47173128231559,5.86252659896815,3.93858302354364,6.61625069103446,4.24534740762681,1.17481532103511,1.18737840750589,1.22129955387929,1.1713731679489
"417","base-reported-retroactive-pre","SC_MAC_SUL","2020_08_24",4.76075256643665,3.4555828637175,7.14769488808953,4.72773041171209,4.6425908542875,3.12198175550818,6.6615559600355,4.17321287006394,0.927445689694218,1.34573393270613,2.1964432932008,1.88417024038167
"418","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_24",1.96700236762441,1.41653061694612,2.51288120228549,1.68027566264161,1.58891715765344,1.34721005245005,2.1938123026136,1.48252878169515,1.08637089828981,0.360281684352558,1.08518993191854,0.671710433384322
"419","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_24",2.08048942180331,1.32717760022387,2.98963310652999,1.65660510757633,1.64638288323798,1.06141811435178,2.64423658155982,1.44393437931492,1.12028412436171,0.702407724115008,1.18663968757064,0.635080975495984
"420","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_24",1.519581865952,1.64840253068981,1.62886433932023,1.77924592145188,1.35853895219331,1.32098989759786,1.23574853776139,1.25246390110674,0.495842938484754,0.818693093166215,0.779007769313875,0.895076430993355
"421","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_31",4.14576142559854,2.92590489111785,3.62293410713564,2.19808621680176,3.90672993165408,2.57523615629409,3.4527038689978,1.90854506513641,1.17566668747167,1.16752888068472,0.847386678121941,0.868789699745255
"422","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_31",3.8096478930136,4.13265477449511,2.90524772259665,3.42537429699196,2.78791007891655,2.71028237354408,2.0949640175518,2.62279807545595,2.07139913635393,2.333445593905,1.42608404805945,1.56983593006109
"423","base","SC_MAC_SUL","2020_08_31",5.33335582553373,3.38210963793996,6.57031170872729,2.7821165565659,4.63325651832986,2.92144742006785,6.09251415297422,2.15290335412159,2.11835627371466,1.31087733026067,1.96389381145266,1.43069027248032
"424","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_31",4.21873023405076,2.5654353378961,3.79597762671532,2.08286106371956,4.03242197294982,2.22932540448322,3.57437176798656,1.71487362775066,1.11491682097477,1.14113749817286,1.05435339823877,0.994429312854498
"425","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_31",6.0536700663231,2.93930039093172,22.7723109763978,3.1459297680539,5.90393709122093,2.71557312409994,19.0774040602188,2.87400685317538,1.16111244285903,1.02732289798291,10.9776732452184,1.11552273584035
"426","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_31",6.01118185814954,2.57899577520903,18.885258352771,2.06228972596416,5.70430892585852,2.38118352713188,16.2715812337211,1.81174456191427,1.49128177823895,0.558606972396093,8.5269380633975,0.840233607707695
"427","base","SC_MAC_GRANDE_OESTE","2020_08_31",2.37684337990003,2.29840614248255,13.3475775221678,1.74661368308038,1.98751534280754,1.57646091996326,10.4379243695786,1.31425962621691,1.19850799224616,1.29403290166828,7.18583227913964,0.817728092075613
"428","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_31",3.52484614357824,2.55184132835503,2.24374905414723,1.60494804345592,3.23065294750195,2.29860040294757,1.84719944804036,1.30576242375086,1.13850744383803,1.00140051960781,1.05711986278013,0.732462709198631
"429","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_31",3.91610643014825,3.80457958742544,2.72894760693001,2.92893805310977,3.29965265003811,2.73342759921146,1.93269804520621,2.10748409991176,1.77624728693604,2.09412909124974,1.4157473744892,1.45188887662764
"430","base-reported","SC_MAC_SUL","2020_08_31",4.38649431442541,3.15617568147262,3.5591882048054,2.58878852597836,3.60461136217558,2.78407413728859,2.95060050792886,1.97687864418061,1.96850365866113,1.18240734467041,1.68089045746301,1.26076471545221
"431","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_31",4.3989330184426,3.13082651919568,2.99769410322839,2.16548564468382,4.16434264480541,2.81698116858557,2.45363374615244,1.67021309514224,1.24543489884608,1.21043386144702,1.42840302865419,1.13531039445599
"432","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_31",2.59461450998555,1.75058705714414,1.80790594133152,1.42804910920502,2.29745118248435,1.44619498552146,1.46714262696946,1.11482549037459,1.07013727481403,0.919335748625601,0.917265003347087,0.73030443149335
"433","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_31",2.37283119496116,1.70734085607057,1.69901463170082,1.53332635498697,2.20765555753811,1.58007356776969,1.39049414369053,1.27121909127527,0.574655202806631,0.457493560490692,0.782653692149031,0.64175359053394
"434","base-reported","SC_MAC_GRANDE_OESTE","2020_08_31",2.1639368312886,2.39754248914756,1.77802561546213,1.97595710044244,1.47145262801567,1.65767453093669,1.32132917851875,1.45558087039146,1.21458933082232,1.36039799050852,0.87559029336795,1.0288039514098
"435","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_31",3.69140840460728,2.74409322252955,2.5182014320089,1.79215655211111,3.41561331844467,2.43043839803994,2.12657533393087,1.47527843262633,1.15485115259058,1.09905565477104,1.11600278932593,0.820731410939697
"436","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_31",3.8048832185473,3.99175880968769,2.91408869023913,3.20334615368198,2.75857312855829,2.6516755476102,2.09832841661615,2.37078626062603,2.08376090125015,2.26214555190981,1.4377243901675,1.55319007834835
"437","base-reported-no-overestimate","SC_MAC_SUL","2020_08_31",3.18628156292556,2.67718335779544,2.61117517992478,2.3532736004217,2.81241080063717,2.32688176612932,2.01816114994826,1.80012932766192,1.19427575773488,1.04815942538075,1.2770483305381,1.11122307396536
"438","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_31",3.007503616388,2.15905373636152,2.11940318717088,1.61836842726754,2.68498425628888,1.78962377881803,1.64950334117649,1.24601384750288,1.20272608382651,1.08665719867703,1.09844934083893,0.847618026655165
"439","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_31",1.87317153684604,1.40430594662788,1.47526475395838,1.35063934955064,1.56576595214246,1.19850418373668,1.17424335114107,1.04741105311978,0.954810851980247,0.678492718898211,0.760764123033602,0.66753424196803
"440","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_31",1.8438788903514,1.46056465979072,1.51952993113892,1.551597611013,1.72386696367147,1.25565775023569,1.27729678219606,1.21798449496067,0.446649082615902,0.653964541981426,0.615725859605085,0.751386298644991
"441","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_08_31",2.27780608233503,2.47391257179053,1.87245121217192,2.03208027419723,1.56650432290868,1.71165462221759,1.37391360058768,1.49831583775942,1.29212461894516,1.40161160697574,0.957226968769332,1.06420580835732
"442","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_31",3.83619560883262,2.72605453740787,2.76317073891533,1.89821693567294,3.57315191931394,2.39852358325232,2.42410483493821,1.5958087983095,1.16168189404306,1.11660086477936,1.08268117467483,0.840462323321039
"443","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_31",3.7985896627035,3.92796180067828,2.82956830791907,3.10471157266155,2.91001211162071,2.61703879574976,2.03902855499235,2.26496061772447,1.99872046102437,2.22937304695279,1.4024957537612,1.5328256677547
"444","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_08_31",3.29421559138759,2.74690012810062,2.66313234396426,2.38513921384886,2.88663593075778,2.4205258187581,2.04405557853129,1.82066624865794,1.25181376397588,0.972910441803078,1.3338315711703,1.10162885630107
"445","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_31",3.15930566126426,2.29523813560488,2.26700931710613,1.71279172865135,2.86162352545469,1.91048141493473,1.79274128206047,1.32106032419756,1.19098280867617,1.14106597405768,1.15399112704641,0.900666173325286
"446","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_31",2.27996019694753,1.65846538089349,1.65832415381269,1.40096219087796,1.94323253210032,1.37675358866913,1.33934278206027,1.10241947143612,1.06028497120644,0.869142174942229,0.846885305437786,0.711748654290765
"447","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_31",1.87274297609975,1.48924323175006,1.49913685894459,1.50266966119808,1.75132591827701,1.29560010321603,1.25726707242322,1.20018959488544,0.456804882044458,0.639134380928901,0.595789809281617,0.703899808436806
"448","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_31",2.27332348929518,2.44932531429255,1.79543979491868,1.98494058367008,1.56055414801729,1.69560910661136,1.33889625558414,1.45803942470913,1.28592753742402,1.3849392387286,0.864333494654474,1.03662578242204
"449","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_08_31",3.78146705565423,2.5698662089887,2.43480108886853,1.63633480757896,3.50839193716069,2.29852099375886,2.01289335710796,1.33426782064979,1.1386295571362,1.02946746114966,1.1407601301596,0.74969712045797
"450","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_08_31",3.98149577703705,3.80462655481368,2.68445357387099,2.84647858731269,3.39152295772618,2.82005773816179,1.88893688635435,2.03150533512103,1.75813286301787,2.05092586648788,1.41941833370903,1.40925459577253
"451","base-reported-retroactive-pre","SC_MAC_SUL","2020_08_31",4.69932553677941,3.48510140141268,3.78592048982412,2.8056346365629,3.9476533141642,3.01083034352606,3.20008852698541,2.17239263535153,2.0095631536992,1.34684208508708,1.70866355649216,1.44907360058225
"452","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_08_31",4.82469577264149,3.22645889691462,3.34756647381633,2.24291984478406,4.61374586613504,2.92723749395822,2.83011621452809,1.73824546677394,1.23950063724691,1.20249845155454,1.48625732578754,1.169586508847
"453","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_08_31",2.70964444373983,1.84642702202917,1.91963184183727,1.46774070692734,2.43140204366099,1.5467347420002,1.59563159717902,1.16317695335714,1.06300726647115,0.937290014833547,0.916870008022924,0.763317319216046
"454","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_08_31",2.54388997341053,1.71220466452131,1.80823257515817,1.4999299352281,2.35254665527761,1.58347071631402,1.49869751170736,1.25202183169985,0.604733557498277,0.460980899065953,0.84364745173929,0.610785236781781
"455","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_08_31",2.11323460945329,2.38640972359705,1.6853830095333,1.91512808384057,1.4419526855452,1.64852321627076,1.27881397583892,1.40219593398361,1.15598884196761,1.35317214625028,0.799284731456232,0.988110810736468
"456","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_07",1.10410421528452,1.52720829326471,2.13776781555857,2.72548418828824,0.957846013955355,1.19820987897385,1.48737637095196,2.08534615689686,0.484777947952685,0.818406837737906,1.09140981744407,1.33352574541355
"457","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_07",2.2311067589282,1.34211551558265,2.44951833874133,1.23995008175738,2.02223869552134,1.24794455479119,2.31360937726921,1.02680620347279,0.613356532037988,0.434108159893192,0.667373338888968,0.556423422203686
"458","base","SC_MAC_SUL","2020_09_07",9.77052893015846,5.56956721713229,64.0019367915478,20.700706093987,9.21686987612975,4.96938720999533,51.6792410401727,17.6835468571788,3.0668242550983,2.23080874182262,33.3084369705944,9.18211634743054
"459","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_07",2.67123650582367,1.95286231214506,1.81160202887819,1.34762537946371,2.18801642642041,1.71215024925535,1.49650860114607,1.01921574000404,1.41127329408447,0.742756726049059,0.809598193146847,0.733507653817794
"460","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_07",2.54109378184622,1.3819458383277,5.27353861023021,1.33109410536866,2.19325818935625,1.18541595434263,4.70488314243275,1.151351424752,1.20188177041954,0.632005170747885,1.91911923477007,0.56048320258417
"461","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_07",2.17445270699463,1.37385297994364,2.95814148833065,1.37452054957551,1.9098419445842,1.20750339600253,2.60605887799285,1.14089388055221,0.928267011365493,0.537257339697545,1.12607827404785,0.607676583217403
"462","base","SC_MAC_GRANDE_OESTE","2020_09_07",2.42794556195346,1.96209751690381,7.5302009459017,1.42261515397365,2.07691973520792,1.47448459519075,6.42981569518862,1.15915987281014,1.00481796753183,1.03683357640304,3.21098829168273,0.610704285767031
"463","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_07",2.3888305695463,1.36402006995598,2.09375835737356,1.81897499983044,2.11659104284358,1.19634948325465,1.71761852269371,1.33607901223383,0.94471888826775,0.512256597197041,0.923240629202564,0.789230929289297
"464","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_07",1.67789830382147,1.15187918835726,1.27023997613801,1.01146722832797,1.54065939378443,0.976653301055279,1.06797410224074,0.841458838104782,0.596291185052099,0.574809497445782,0.557038987777734,0.485121416484598
"465","base-reported","SC_MAC_SUL","2020_09_07",7.10267873604112,4.49464212591724,14.072309166987,4.64003725270891,6.68352060537078,3.80346375451663,13.052941699108,4.2461216651664,2.06005035340583,2.10100421739449,4.41459933201134,1.57914195283804
"466","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_07",3.90289122739217,2.91125625550068,2.47126859079197,1.8217177398233,3.45601697123567,2.35004289719504,2.03552131062499,1.38178563460081,1.60690638321087,1.54511035466244,1.09804190015897,0.946032813944648
"467","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_07",1.74402491846946,1.36364539931477,1.60917995674835,1.25785110124628,1.35146983198763,1.19872659968173,1.40250422017893,1.03901403298767,1.07010432349473,0.586097339302638,0.668811969039269,0.582817640370795
"468","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_07",1.85905689571843,1.39734147280666,1.7290106093355,1.37862040851677,1.59508824538224,1.22842146114891,1.5000690351084,1.13996811194568,0.803908235435982,0.534818507887208,0.781330487167327,0.583486748946767
"469","base-reported","SC_MAC_GRANDE_OESTE","2020_09_07",1.91598897409301,2.12248808965119,1.41362745916788,1.51726335174286,1.42350111122355,1.62283576984714,1.14927878081988,1.16912910603227,1.01908222122428,1.06725304123614,0.608983456066325,0.707904399581484
"470","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_07",1.40108478047532,1.12143720829979,1.82215945033465,2.05569326466142,1.22617344188533,0.918274835802298,1.36769046040735,1.41724380769531,0.541162995685232,0.564659925195561,0.751366215364906,1.05332668459121
"471","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_07",2.02011636281032,1.42668187556767,1.57165207407258,1.17263820839249,1.84361911953255,1.31651901219854,1.29081963426536,0.99530669959472,0.672271585862336,0.472158215191359,0.760273730340887,0.485826787319476
"472","base-reported-no-overestimate","SC_MAC_SUL","2020_09_07",4.29072066620543,3.03195561974328,5.9161746305849,2.70369931569967,3.55598253133946,2.41217131934414,5.46815944006519,2.21507511436293,2.10422473470439,1.62735683578684,1.79693399178407,1.32527013601123
"473","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_07",2.90540781860806,2.35368619187676,1.82355121599537,1.51919418211432,2.34765714524865,2.01297857875122,1.40232565808627,1.14593121508967,1.53906944819513,1.08502118252952,0.92119511528314,0.815870570139996
"474","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_07",1.39916970381683,1.31610886076474,1.32012669295301,1.19572326949026,1.18270650812709,1.26348833816014,1.13299040540545,0.926128025882574,0.674537688061931,0.287950520547683,0.573421555923608,0.588128625804727
"475","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_07",1.36286118414302,2.2825960575921,1.36978847493114,2.13147522552491,1.17315872269786,1.85905103651754,1.13613741016251,1.67408670189393,0.60341153024252,1.15266996779488,0.592789323413305,1.08103323030092
"476","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_09_07",2.01679620730148,2.19377209069437,1.45298093053149,1.56483647473674,1.52667278036998,1.67920911391923,1.15247058554057,1.1810644079052,1.00744412329321,1.11033903986454,0.638607282142802,0.750161414713865
"477","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_07",1.50763689689978,1.14079128236356,1.85911687874401,1.87071008800815,1.2900477782907,0.94222370097653,1.43776530222925,1.34817844705562,0.614028906839008,0.556584427270448,0.830499747304091,0.854003222613585
"478","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_07",1.85641042050658,1.32311725466416,1.43360821963399,1.10392820239293,1.70489180819844,1.20112062425725,1.19416190138483,0.93062564624274,0.626322373808265,0.468576614508453,0.656498716729405,0.483979934637153
"479","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_09_07",4.18611975808597,3.07967991343078,5.70018111076743,2.85378907964001,3.43006015558626,2.45303333913222,5.25625337693098,2.40605118123273,2.10211961732923,1.66058041365126,1.73301437440868,1.33821523903396
"480","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_07",3.11710105764831,2.5356166373314,1.97204955326998,1.61909318412368,2.56090142043335,2.12425745496007,1.56197094359105,1.22301342171901,1.59653648406909,1.25343472799049,0.950065166769865,0.855165706664687
"481","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_07",1.42099743433443,1.30695262978728,1.40350898448502,1.21914367603908,1.18560620001555,1.2373556715426,1.23705834673575,0.993176860229615,0.702340149839191,0.360042179139764,0.568075368649307,0.554359978515407
"482","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_07",1.46138930547172,1.353275901634,1.41115339733489,1.3951615562394,1.26295756425251,1.16311818003079,1.16515975755324,1.14504471141881,0.561704773755822,0.606388415809428,0.668542004892538,0.575021061384393
"483","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_07",1.98402191238143,2.15730130864158,1.4277095234641,1.50549903030184,1.49606054031273,1.65568712066472,1.1621357805362,1.17009247968013,1.02291491180888,1.08590204894334,0.601939739255855,0.674037022901669
"484","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_07",2.61495040807757,1.51551300617454,2.35120226494341,1.7850780476692,2.36479930334476,1.29531639035603,1.95718752401098,1.37880721432331,0.932856122139432,0.623332288068014,1.10468235740785,0.704548801180434
"485","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_07",1.64220551206966,1.19538543158758,1.27003833765273,1.03666003739931,1.51292473079557,1.03960828618141,1.07264917731355,0.867400071639128,0.568450905713123,0.548345607997456,0.550142974873486,0.487570138416144
"486","base-reported-retroactive-pre","SC_MAC_SUL","2020_09_07",8.42951380970346,6.07470796221964,21.192452731924,10.3860924805147,8.05774991230851,5.58111066149968,19.1330715816058,9.82006560376658,2.19451621517474,2.04589117615637,7.82205136629764,2.72035815943152
"487","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_07",4.35251330070026,3.21094502981299,2.82317139883379,2.02220225782214,3.95589800295281,2.66970946014883,2.40845191334245,1.60046684408855,1.60712999943523,1.60015626446732,1.16409249253545,0.980790091999875
"488","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_07",1.79880949809998,1.39470431440002,1.67884387364179,1.29675694173476,1.38845998067322,1.18831474530658,1.47177426699481,1.08859143987504,1.10944155851861,0.656565382139287,0.672292786073057,0.593338731919237
"489","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_07",2.05205573100796,1.50890055950094,2.01577171208722,1.44913919262932,1.79248670304364,1.32740484232702,1.78322163673055,1.20501324659216,0.890359773783882,0.546210145923516,0.849243703186141,0.704059443870766
"490","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_07",1.89281536749512,2.06172728064677,1.43366247268299,1.4598276226134,1.41417271899988,1.57421552094545,1.17272478947116,1.15705756490969,1.01797303248268,1.02503220049769,0.64733729936134,0.637744733745719
"491","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_14",1.56245492673568,2.24541095751657,2.29056475301987,2.76328990651578,1.42650865045712,2.15317901039557,1.65504515040894,2.1565249056788,0.557480674079837,0.552718252293618,1.1519243688608,1.29899296930743
"492","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_14",2.17260356640603,1.3942619127395,1.5698422952215,1.00302939468163,2.02841876475509,1.15813181664305,1.34732050502546,0.851234478898439,0.623284772055364,0.629649296623576,0.699931702187088,0.393931041974755
"493","base","SC_MAC_SUL","2020_09_14",8.02313198791114,4.32196393374361,22.0288833761884,6.35057279737253,7.87696768748717,4.1714700201746,19.5167274405674,5.96485441541784,1.11023856793406,0.912412701848431,8.78629249152441,1.68923659409497
"494","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_14",1.02454640903569,1.16239469310201,1.14350418652713,1.25192002106051,0.799489305872458,0.918254511243163,0.865050502434822,0.924399103223395,0.572781757701585,0.552651079643893,0.599079458926008,0.658534716620312
"495","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_14",2.25356446844004,1.57530329450914,2.3583689850117,1.06487824505447,2.07029725176301,1.39193065025591,2.24202661361268,0.786837148270704,0.60247483271312,0.60253041059203,0.539896379812084,0.517221289265649
"496","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_14",1.44716879491136,1.08319309236768,1.35666611111343,1.30466222903688,1.20549310901628,1.04088956339124,1.11590144840402,1.03553483766769,0.751729983829673,0.218685969315966,0.708267602528709,0.526227324635314
"497","base","SC_MAC_GRANDE_OESTE","2020_09_14",1.87869027051453,0.919641726707174,2.23857772183043,1.12243426158989,1.72821578323524,0.791168391836457,1.96237879276575,0.92917376546529,0.571161887886078,0.415372400676699,0.938392709798244,0.495274031797843
"498","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_14",1.44253676042505,0.629427832462081,2.71586340786764,1.82215207230868,1.29778502174202,0.555975735018798,2.26778516678333,1.37739097891068,0.51389042352735,0.263189921420724,1.30000106270138,0.838813070229286
"499","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_14",1.78263798611222,1.28362915581649,1.15625040528057,1.00004886065139,1.58553785881026,1.09207395629377,0.971781520489768,0.835109251115961,0.682972605646826,0.538348205494656,0.486697642063548,0.434259519418335
"500","base-reported","SC_MAC_SUL","2020_09_14",4.81699283873365,2.94102847830499,3.43128845126706,2.33969816762979,4.65768810646372,2.68890456569475,2.92089566093548,1.94589280704882,1.12804551326158,1.09983688744629,1.47542774150151,1.04918956198668
"501","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_14",2.31040076043744,1.58853680987551,1.79786868538525,1.38978553425993,2.04993440846042,1.42598206981788,1.558690547732,1.18215194250947,0.881968373101106,0.648560843095118,0.709474152773226,0.601049314462798
"502","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_14",2.02238477645001,1.71463734044443,1.46780784252412,1.16460495874487,1.86619983396864,1.58543306155322,1.28961767532048,0.948340588536052,0.511478487056416,0.570190247561028,0.579783093059668,0.532406564138662
"503","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_14",1.5934150652116,1.19786356189853,1.38207388585517,1.24872335252719,1.34306457206349,1.10915561183938,1.14085848720372,0.985691118919893,0.837270741326374,0.397489285815577,0.713812213448914,0.580736016861976
"504","base-reported","SC_MAC_GRANDE_OESTE","2020_09_14",1.09439236785229,0.859094128176226,1.11771470655016,1.13947386962737,0.915946586151054,0.733479852298666,0.927802263633445,0.930823946350053,0.511814995402731,0.386346038463475,0.49341209040492,0.504193437156041
"505","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_14",0.676328209529575,0.908766214192333,2.36670564746698,1.8605909949093,0.61366077393105,0.746926851151194,1.86749260724891,1.42085827391036,0.202691794926419,0.45950042368943,1.19317551837066,0.749981998138952
"506","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_14",1.98223757554286,1.50076703846546,1.24888129132822,1.06383245105246,1.80546762612254,1.2652018123604,1.03730041615352,0.884188063579057,0.687294872241904,0.670315079858147,0.543197906675965,0.463044661318926
"507","base-reported-no-overestimate","SC_MAC_SUL","2020_09_14",2.88672549978199,1.8262225445042,2.3408724993161,1.92765168328604,2.62939094219396,1.4667877906075,1.94790913367315,1.5017534544629,1.09841448415771,1.00614531907472,1.04661703985324,0.89614588448461
"508","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_14",1.54621567713984,1.12997221878253,1.3587798368327,1.17697676752951,1.38425681758758,0.942726369382882,1.1564530018504,0.932985554931434,0.638613629063195,0.572552525964,0.595584532013765,0.587232870359162
"509","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_14",1.80092065752692,1.62958909580706,1.27825721865483,1.09719673384813,1.66492591380795,1.47585580265171,1.09686912988359,0.861586701640659,0.557856762907124,0.604416358987261,0.549471868334902,0.500245413925433
"510","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_14",1.31149414568534,1.81809107212092,1.55485298710843,1.89786024904934,0.94856890249145,1.42236336417007,1.15939508607084,1.45284044138182,0.853582878182768,1.08488811188038,0.795859825566972,1.00025093007249
"511","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_09_14",0.952797588151895,0.821602798574963,1.11033250008206,1.16835942688981,0.817908702939664,0.684902364375055,0.918351473598002,0.936789527495307,0.436977369848646,0.412126951968837,0.476988048630672,0.532190405645595
"512","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_14",0.757359942828034,0.767698019354188,2.52626316110577,1.9051372738943,0.686056381019016,0.607004865010954,2.02419964384666,1.43089738437177,0.221158323959299,0.409103424838676,1.28257850509802,0.857009324431437
"513","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_14",2.09996566925259,1.57852873750823,1.3045907834469,1.07928262560416,1.93189311350974,1.35981802996662,1.07683593701656,0.910078965735444,0.693836346834066,0.665339437087722,0.579252343547695,0.440724828823725
"514","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_09_14",3.11197611657441,2.12115348537173,2.45848419481893,2.01030195078359,2.87422118129397,1.76063529904263,2.048079722926,1.5997763985595,1.10009993673305,1.09090733435537,1.10560572620879,0.929383311350378
"515","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_14",1.75207237950155,1.29571283513705,1.47701206031111,1.25432304669841,1.57428796065061,1.12347372372352,1.27579451865147,1.02612434265377,0.708345779416383,0.554249599675014,0.611547942203806,0.587551184161183
"516","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_14",1.86162907610148,1.6552182488015,1.38336528124714,1.1320443033151,1.71726418536867,1.51323529011441,1.22459128385795,0.905952325341974,0.5559303777786,0.59660014036605,0.54508959716727,0.51645341705904
"517","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_14",1.29170643661232,1.1299224850193,1.28771099091929,1.25392620441598,1.14782943745387,1.09177120395677,1.04727988980096,0.991354742495151,0.51671196141386,0.228216179543753,0.655404681210211,0.534994808547735
"518","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_14",0.96445733685173,0.819573521924429,1.10524815381396,1.13779186773667,0.827618973696553,0.686365459067158,0.912777250230624,0.920138432323502,0.443693612879398,0.402759733079842,0.490843543798479,0.498767968922768
"519","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_14",1.65882531133724,0.776696797470799,3.13567358536009,1.97599811867278,1.53369487307564,0.702190392333011,2.69811348799648,1.52441755481887,0.508540537876123,0.237357892756999,1.38427881984617,1.01536569383189
"520","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_14",2.14642959622284,1.68078908634828,1.35809170591333,1.11337027163937,1.98451881281733,1.47399661122545,1.11809412251822,0.939127531239407,0.687131187024866,0.673093062044543,0.63056388190647,0.464062806218166
"521","base-reported-retroactive-pre","SC_MAC_SUL","2020_09_14",6.40231129639424,4.6314018369264,4.23201347541595,3.12714530339058,6.2646449604569,4.45140063413813,3.52790790690061,2.57671601325591,1.18273357182244,1.15744138206301,1.98333473701905,1.49025355831937
"522","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_14",2.52523899629347,1.70130941282163,1.93902226425676,1.43621560994914,2.28771402895642,1.52842444902821,1.69493554796159,1.22486996299646,0.88729993716725,0.696939600694753,0.75444895724384,0.615327801461708
"523","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_14",2.08905558342191,1.75448656006577,1.57153656140713,1.21545508017235,1.93421152032124,1.62542114966754,1.40540987633983,1.00915558656195,0.522078850027766,0.570662445444193,0.571118793536723,0.542444971093777
"524","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_14",1.63105338306607,1.22275777166556,1.40999047783496,1.24970777680419,1.37907258627089,1.13025904181435,1.17649780904065,0.992746784503431,0.853485547480866,0.41233337493637,0.717342635620732,0.588702309843701
"525","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_14",1.09558535575866,0.900455530191852,1.12010948308777,1.11887565645454,0.916301978839515,0.776457079441302,0.934531256185583,0.924619459486518,0.511502626016735,0.402421235865056,0.504441357523542,0.489431553746547
"526","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_21",3.5879400947513,4.16703597635414,2.20519796123966,2.70296643657243,2.64784458015669,3.35912411001893,1.55340012663239,1.95720178766561,1.80049236361487,1.84153907102752,1.10432154022791,1.45294660706571
"527","base","SC_MAC_SUL","2020_09_21",3.83194027764219,2.08498962692135,3.54712182293678,1.78196381527514,3.57250984755702,1.60274291677293,3.28224897648116,1.36340641937275,1.20953273810341,1.1389062847707,1.12924262670463,0.760933255415617
"528","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_21",0.989767559860953,0.787355966604437,0.936927387677645,0.978146669144766,0.915100297850782,0.636311939629883,0.800169968179178,0.789816872828531,0.264185281694951,0.321739543447492,0.430266377503863,0.435862599797361
"529","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_21",0.75226941244622,0.713332272182908,1.25882174391222,1.35207415233874,0.631466334249432,0.528334131764508,0.924107693514468,0.979564125194462,0.292922372040308,0.471034784463921,0.691814607400407,0.748421735251132
"530","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_21",1.36064286490794,1.22381782275015,1.27909404828095,0.835654970417715,1.25899439833785,0.744841818727641,1.14083431431359,0.603483346880673,0.462224009808772,0.782109027107527,0.479297323508046,0.376249946641729
"531","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_21",0.947171468630976,1.20693268447147,1.20250586347583,1.31023789191744,0.667342103023197,0.951032010180742,0.897030907097571,0.985058109024778,0.593974264021801,0.607709558686708,0.654966323110283,0.608806987520283
"532","base","SC_MAC_GRANDE_OESTE","2020_09_21",1.41965983267839,1.6495953972276,1.1999610124349,1.42902333030707,1.22257906625142,1.32535793998471,0.967586333704428,1.11264463567111,0.592401166524405,0.787587349568884,0.519016372114539,0.720125090174944
"533","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_21",2.54651581921857,2.65209293032319,3.80878407992501,2.45960520125424,1.92735658242766,1.98921716969413,3.32860462952924,2.08676885307733,1.5229215177581,1.15558284519824,1.53041486264655,1.00991280578672
"534","base-reported","SC_MAC_SUL","2020_09_21",4.39790003805956,3.02052070526294,2.72524380057998,2.03380908280569,4.20517204462404,2.72647152593303,2.21711562048591,1.60061496128541,1.06243571972182,1.08245356453751,1.29370796741194,0.952479827012654
"535","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_21",1.05426425899228,0.820852315926004,0.939684840366441,0.920093133635866,0.972239557233803,0.751252920611637,0.793051540232845,0.776963146994739,0.293136521199624,0.231069228914013,0.433176462743471,0.343286582577657
"536","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_21",2.50682072418326,1.79580208059695,1.77116305441921,1.40531584395993,2.37985685914163,1.62761526833319,1.56334065195303,1.22140306039221,0.630163066800771,0.599077927144688,0.641087375993018,0.569097234237615
"537","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_21",1.67236226083233,1.38056055281129,1.39523930120769,0.991291056361263,1.62521876424046,1.27274153616285,1.26378668897763,0.829791518443815,0.276426014347853,0.475550507952137,0.479012225456401,0.440185031671674
"538","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_21",0.995159058266266,0.972481197893023,1.28838725125694,1.2039997193195,0.858862359707487,0.676970128490532,1.06723564158471,0.889549601596475,0.427604976109978,0.617305262711813,0.658884045070847,0.630198751730997
"539","base-reported","SC_MAC_GRANDE_OESTE","2020_09_21",1.42516128649035,1.52652878337754,1.2154685723968,1.30677407693817,1.22521565511694,1.27252017370077,0.982818096108732,1.04433860449108,0.58771598821456,0.668434975148074,0.526172892293266,0.59442552473792
"540","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_21",2.64617672481012,2.9617538850153,3.15541777597192,2.11439462699113,1.99316025357881,2.26920237785934,2.68401127573817,1.68208419385925,1.16592816742805,1.39815939096214,1.40364883272936,0.894346994049867
"541","base-reported-no-overestimate","SC_MAC_SUL","2020_09_21",3.09214541029463,2.21448938047454,2.10869967855445,1.7992235920705,2.80219963425494,1.77728646971967,1.67108964235376,1.39395522021315,1.08906913713221,1.11828919714511,1.00312481548286,0.776029403690337
"542","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_21",1.0713095229044,0.841530684514312,0.940483931674952,0.930980538230784,0.987316346501971,0.778800328748343,0.79052417317084,0.787946979040573,0.302149607070228,0.231761410115013,0.420234002220465,0.340670913828622
"543","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_21",1.86290833080411,1.41944058805133,1.43013821270073,1.27115271196449,1.69748848074164,1.20677956984985,1.25238975085627,1.0576942206988,0.60890840448124,0.587401725894569,0.560505469976499,0.581977310786883
"544","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_21",1.45217917864242,1.28126678755672,1.17215038082045,0.878040752166577,1.37496292248079,1.10085407679132,1.04667116871678,0.687251488221115,0.413297248481267,0.569718386697138,0.451210221515301,0.424293783998562
"545","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_21",1.25172884083475,2.00660152074175,1.31275261873737,1.73984340304023,1.00168887232209,1.78967052043196,0.984626934352955,1.30247697340725,0.621414674954896,0.706290824999804,0.60599442189062,0.900764360047608
"546","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_09_21",1.55319797828945,2.06391202944714,1.31544601092274,1.70124532838903,1.28210084767832,1.62260110497716,1.04718107370692,1.26112429805227,0.698698791588445,1.07551730005322,0.605585364350862,0.965381432958855
"547","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_21",2.6064257103797,2.90548959224699,3.24123141795219,2.12851161004161,1.97188567009085,2.22396553621423,2.76432550495941,1.69932210414022,1.21503544819004,1.3610253604309,1.43406617073847,0.910755664014046
"548","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_09_21",3.32039112491113,2.38087125469047,2.19718111703385,1.83195504632889,3.05404233423512,1.98521259504599,1.74492241996659,1.42862677886951,1.08436713323463,1.10751541778413,1.05358155711537,0.801223810434317
"549","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_21",1.11811088309799,0.877321622686073,0.972171528727431,0.918947991724495,1.0423186339548,0.824044240757379,0.82347307080323,0.78457358910025,0.301821322976458,0.224695437156138,0.46147923206766,0.336616635284623
"550","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_21",1.97621053002509,1.47593853233134,1.49203340054464,1.28371720549765,1.8225638671862,1.27282939179428,1.32517570365759,1.08062858873273,0.605403699347752,0.588035791567659,0.542660835372262,0.573246818186128
"551","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_21",1.44800024612614,1.26248991485936,1.31778997528585,0.886488746073834,1.37723164517587,1.07114516972995,1.18360414841156,0.693823455916309,0.397256688423202,0.578286379314185,0.46690687252404,0.431469797996262
"552","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_21",1.91918707789123,2.07809613776061,1.69632831535962,1.77438142545444,1.68757800177946,1.87201938841917,1.26857833864739,1.32902622416755,0.709010959898946,0.703917390261279,0.868089428260255,0.926751893687498
"553","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_21",1.43549809324654,1.52468284524517,1.20442419873613,1.28968756743509,1.23400153634824,1.27180422456028,0.966107131345647,1.03006275641653,0.580265232440089,0.666365589319354,0.513412072155226,0.576461068674729
"554","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_21",2.65573221405146,2.59841542522731,5.55060085863498,3.38674270648587,2.06800434542958,1.970583592719,4.86937014159335,2.91896317570292,1.59165702366801,1.28177230889794,2.13859487346922,1.45855716379141
"555","base-reported-retroactive-pre","SC_MAC_SUL","2020_09_21",4.31136336520844,3.13756313960893,2.7368177179815,2.10216474597861,4.11296257313576,2.85529025334704,2.2512998766577,1.65692237549872,1.06315144909289,1.08802977518733,1.26857988839948,0.996520914892058
"556","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_21",0.995640224729849,0.810172728336553,0.939713184189812,0.908367473812848,0.921769540020864,0.735742613582002,0.811079349208016,0.765603256927326,0.272533569865343,0.233090943547682,0.42438475304191,0.3479565759645
"557","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_21",2.54527361752247,1.77452109147717,1.8030269160701,1.39962211867684,2.42226127619118,1.60852238095771,1.59101451586901,1.2160208274711,0.624272113874674,0.589877138796799,0.659114903160935,0.569098438517119
"558","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_21",1.72934696605519,1.37987709720119,1.53615845147075,1.02364165110251,1.6847740826873,1.27637245561542,1.41408903203157,0.874791842924456,0.266385073002387,0.467061648214333,0.464387273458908,0.43701109005109
"559","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_21",0.993147065490835,0.94494948449022,1.29975130443929,1.20237865603736,0.858342307109957,0.663538703760907,1.08321135215684,0.896205478744447,0.425728067153739,0.595673669099661,0.657324086602815,0.653958220537134
"560","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_21",1.41006267875411,1.50032246716181,1.19608323310643,1.27844643835545,1.21414057640709,1.26270970802933,0.969931556859758,1.02447454803108,0.601753512855226,0.635538974493972,0.519707240858723,0.569011725234361
"561","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_28",2.84658617533021,1.53791536717725,19.1679743108557,5.08035794197415,2.4997258298012,1.39268484785324,14.7184619417908,4.16658175257207,1.11972250908609,0.619210370886632,10.2977534679451,2.57822435737813
"562","base","SC_MAC_SUL","2020_09_28",2.31953658260228,2.53352335257739,5.22068897479649,2.64431617753829,1.97344153800959,1.88288581941044,4.56706989735882,2.17622210337452,1.09069890068763,1.33502925388179,2.04097257582608,1.25780277395965
"563","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_28",0.491217716133968,0.746992109056613,0.935819342118083,1.09988825121429,0.489068402636559,0.581251579430012,0.81650709559663,0.906407800725095,0.0391373082474749,0.460652440649732,0.422978066371967,0.48477086842871
"564","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_28",1.20856661078293,1.34865760230595,1.47628362650277,1.54388062038184,0.810563326390945,0.849530760021846,1.16826676892179,1.18945228706938,0.690522420689456,0.785142991551677,0.72868688421651,0.800223657918281
"565","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_28",0.694521076091564,0.569966907562493,3.26031204356519,0.635746122780867,0.586009238109326,0.432654146594555,2.45165969188293,0.55768986695109,0.261040928180178,0.303297665495261,1.74676486020856,0.222870174511263
"566","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_28",1.80505447558886,1.97157362417471,1.24946053040321,1.33363451239637,1.48441603644757,1.55523506404762,1.02975429196134,1.00032151558028,0.849813827412625,1.05252850844768,0.603531452543679,0.62515773944016
"567","base","SC_MAC_GRANDE_OESTE","2020_09_28",1.22856378506042,1.48874053874739,1.07056249561452,1.27041671697217,1.11012588098363,1.28249879467483,0.876704368725823,0.998721055921266,0.410887296170054,0.666264793898534,0.484842018992044,0.64165590445611
"568","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_28",3.32897228155605,2.28174490519825,5.82614171085276,2.74838966427138,2.95979591514222,1.89724579996564,5.3822058647786,2.52941105137561,1.38120067071369,1.1910528811113,1.8828115431643,0.880158744133571
"569","base-reported","SC_MAC_SUL","2020_09_28",2.34681294765723,2.27143374905329,3.87518537724502,2.47652079784528,2.01125846343442,1.59183193503189,3.43163968844887,2.04986155225045,1.17985901686294,1.32540672441149,1.4975892245222,1.13998142560589
"570","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_28",0.47487507210149,0.580040334737701,0.973943511477598,1.0631941956685,0.46062484263037,0.511527151975249,0.797655223207321,0.88105985429408,0.102631174667507,0.258112618497285,0.452352945262177,0.443279302500488
"571","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_28",2.04009359535296,1.56718322911736,3.17418239926574,1.70531916313512,1.91996451116424,1.46729679883924,2.82449320181585,1.43848543383485,0.540491883132822,0.328128526141633,1.18822899874829,0.719172952622082
"572","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_28",1.21346205907759,0.82281746893472,1.46014484138607,0.868342499880251,1.09740353658423,0.745075951607258,1.3151706053254,0.739369270370202,0.313794083711414,0.230771988041689,0.555843479913286,0.394054388065297
"573","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_28",1.77523800039052,1.78180682216658,1.35587501453719,1.30034193025452,1.53625619779483,1.46514221027222,1.1593339144645,1.01780033001078,0.781049964705596,0.867997732960448,0.64242899430493,0.67201650813276
"574","base-reported","SC_MAC_GRANDE_OESTE","2020_09_28",1.15979568085644,1.27273308133923,1.05902782633751,1.12380620561862,1.07361752766924,1.1248189524318,0.855724595543683,0.899626575856478,0.410632551106559,0.450968360479287,0.48002672211519,0.499091476273084
"575","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_28",2.61862977418575,1.77221975459452,9.31480195819031,2.26081154713948,2.25462402271114,1.52288469981232,7.69730941371569,2.05272884770483,1.19192614984028,0.711721860891161,4.44189238358905,0.804880633293915
"576","base-reported-no-overestimate","SC_MAC_SUL","2020_09_28",2.27873056481178,3.55720917984653,3.28478872396905,2.42190507932183,1.58890024743348,2.75064373674007,2.69990381835901,1.98015187618645,1.33543179728039,1.74706200971065,1.54038025565412,0.961287009843805
"577","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_28",0.478443967522035,0.522774863470501,0.99799587678302,1.080762634678,0.443288839881093,0.489272757124864,0.816355939810306,0.89372712733166,0.144457303510785,0.152133210498495,0.458179090428202,0.460431854675297
"578","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_28",1.64604085976861,1.3422389609668,5.40191623337319,1.55548568567688,1.55769685052842,1.19272381022455,4.34895337964416,1.29597036492394,0.362516486016358,0.461447092763159,2.73622341364602,0.701515160418414
"579","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_28",1.00211518693583,0.706735947988583,1.55643208897206,0.763702449149651,0.897309309781702,0.629363867104314,1.36780025222034,0.62810907517601,0.266167586425961,0.223012926651041,0.645707782692091,0.374747474382411
"580","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_28",1.92285214443999,2.38003975296842,1.29958921910472,1.69019071205857,1.53870262762895,1.80186891098925,0.96467722088575,1.25714692966056,0.995546750624267,1.31732359409906,0.612720045382729,0.91335172057896
"581","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_09_28",54.0791824714627,1.27919663111788,36.2510221974866,1.11953659105096,53.996010258227,1.12738666849419,32.8941979082393,0.89530236954612,2.87086160744731,0.458492454936863,13.4901747363726,0.497118528847362
"582","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_28",2.80532569765743,2.02082973465624,7.93977498967085,4.48769555473842,2.41961287631788,1.65545789645985,6.86668087313521,3.92869096043909,1.26382486561294,1.00964188423664,3.42189837496551,1.87834595529508
"583","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_09_28",2.25355676725349,2.41206453808289,3.12374412275557,2.21054343183449,1.65185157856737,1.81253220298381,2.60400768123669,1.87206597293617,1.2630947589495,1.18592747489307,1.45451704832545,0.956925817184455
"584","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_28",0.489397378399049,0.508024244597748,0.976920579063077,1.06442838722174,0.437717585001307,0.486526063787867,0.791696509041881,0.880488336534409,0.185198382639226,0.120946554237166,0.471477695852526,0.45332138969959
"585","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_28",1.71989620094465,1.40334240672148,4.08885577175212,2.04132399480222,1.62822955815847,1.28169409846188,3.45038888195305,1.7001061665036,0.390418442085017,0.40252509831757,1.85337228120872,0.920426126967805
"586","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_28",1.08799479328453,0.740865128153594,2.46329543390532,1.34860210103757,0.960455675012543,0.658139205809008,2.10785990161289,1.1569845754253,0.291262497288607,0.237535332972024,1.02065350933768,0.614687142995397
"587","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_28",1.76399458143217,1.79242664166209,1.3300570215223,1.28773435586644,1.46494570464732,1.47312698082624,1.12717472505599,1.00776192175724,0.868518536380457,0.86110572471625,0.631849693450392,0.657674180013692
"588","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_28",1.1800512932793,1.24574285486985,1.04304458712054,1.09466901231486,1.08542994683485,1.11536887890411,0.824520923060629,0.874014212279069,0.420143068293634,0.419642075098407,0.49521463494427,0.485484935706131
"589","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_09_28",3.49427516936863,2.30310584165285,6.25717746294904,3.32553018713056,3.13699779410276,1.93015022378757,5.79321226712205,3.07031156129836,1.38080434686865,1.17087676177464,2.00828189119881,1.07036211817114
"590","base-reported-retroactive-pre","SC_MAC_SUL","2020_09_28",2.42248860992632,2.24858274209292,3.70027933391191,2.61013773392753,2.10141273608071,1.66988855065477,3.30324788182095,2.19860843181208,1.17388673246216,1.25369335950788,1.40095707569132,1.18175917859252
"591","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_09_28",0.477611468090361,0.54256727603147,0.977537535556416,1.05091670055883,0.449653894944911,0.500288181728081,0.797368558447797,0.871357790228218,0.129765965828652,0.188236495984502,0.460900075924447,0.438263861296521
"592","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_09_28",2.16751824151453,1.66482107540694,4.0689149740911,1.95658720625749,2.02483973527426,1.57678162269382,3.59790729464443,1.66315483903768,0.61288549766784,0.336854068628965,1.56046505961995,0.844848525913724
"593","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_09_28",1.28654391151977,0.878756142710633,1.72589956701445,1.03270864011884,1.17480498850505,0.79414008516576,1.56992887212984,0.918900649056061,0.306797985367624,0.238400543746932,0.618907156961202,0.447060722431205
"594","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_09_28",1.79555951253603,1.76856368361894,1.42803846484433,1.30428325701559,1.58842885649931,1.44997017950935,1.23092048795518,1.04309814552652,0.724142193669304,0.883314149091238,0.621504539117453,0.667888980417156
"595","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_09_28",1.16283324764634,1.26540014586435,1.04468460567241,1.07454297443161,1.07282720536001,1.12297353754042,0.854681444804315,0.847010885319715,0.431487237682288,0.44328821976978,0.473748607000009,0.475874859883094
"596","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_05",2.37498581483876,1.21831539992738,7.84327696600571,1.81558428858072,2.18474701225662,1.07350763139407,6.49695257850477,1.5859147869924,0.821335202870391,0.463398512278506,3.71684836677594,0.752839021687079
"597","base","SC_MAC_SUL","2020_10_05",2.26072364765916,1.32874201605505,6.04414565146898,2.38126084255176,1.81954632796656,1.1481576844785,5.29822543838491,2.08344468835574,1.24157602514379,0.526009203488234,2.47759072167053,0.96042788791698
"598","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_05",1.10566669902658,1.44819204643034,1.20276878485789,1.6309411948498,0.976134904738209,1.24071234401815,0.938035428061557,1.29722131279929,0.303662216353916,0.656969885571371,0.542218230883605,0.846749701860259
"599","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_05",1.18884484353805,1.36088649195543,1.69564968468545,2.62095864033674,1.00513021106391,1.10871816692642,1.32386069455038,1.96543714377196,0.54507890981756,0.697402238218499,0.842294229481108,1.35485085562498
"600","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_05",0.850125551547424,0.725704026100206,1.43112688481575,0.766332613201972,0.728633607043081,0.655353141032139,1.22454764405786,0.635592226670994,0.415584472365646,0.21012770917804,0.648032698267537,0.236556881351069
"601","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_05",1.04297934219205,0.85834583364247,0.998859473856534,1.08428399707439,0.924219713328564,0.735876972869454,0.862178121454288,0.855761391821375,0.476208073510961,0.395838735975021,0.487610928081956,0.522303110831
"602","base","SC_MAC_GRANDE_OESTE","2020_10_05",0.926388510256239,0.715075981397779,1.00173409331382,1.2664215137028,0.799287619438127,0.624597470439801,0.804162419913225,1.02460558222364,0.448563284900245,0.280901475569179,0.506130786650034,0.61716350576161
"603","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_05",3.32014539227303,2.41890051187307,2.73493949084467,1.94355780620656,3.1315272978937,2.15415578649771,2.52261346164194,1.68494789795274,0.976527571175047,0.973818460056539,0.844916706757665,0.790686985560433
"604","base-reported","SC_MAC_SUL","2020_10_05",2.08912080459956,1.48497596315953,3.08199333288284,2.02786192934007,1.66656265781277,1.21146180132448,2.73715981258318,1.7591855713133,1.15570423302943,0.793404385242368,1.19665889670845,0.893348903861338
"605","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_05",1.01391655843235,1.08284367903687,1.25913793186377,1.35411161075161,0.896770818789664,0.958401673614122,0.986530954854442,1.07960537345717,0.437690178260482,0.314501906659472,0.607017760602074,0.626759764626293
"606","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_05",1.91435169348456,1.41937906993582,2.17142698225964,2.3261597421893,1.5576949806679,1.23280220654758,1.84004543620053,1.79114947811287,0.997253996880103,0.567930172638073,1.01375251443707,1.13930224949842
"607","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_05",1.21101007068228,0.951113189290646,0.983911276630047,0.832779629678647,1.04333735061532,0.793245493753177,0.803843299080339,0.651844988404933,0.598810157714187,0.502536764498036,0.490105657377487,0.397789994263705
"608","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_05",1.35599417745798,1.08141345248795,1.16235736455937,1.15606469837503,1.12597850995829,0.954856036671945,0.998087984101805,0.93875274742591,0.689283185150077,0.496788117594759,0.52992087623116,0.58763128881563
"609","base-reported","SC_MAC_GRANDE_OESTE","2020_10_05",0.933045818566361,0.772880986185455,1.07245221288541,1.15219706849053,0.803903276172397,0.590041602770189,0.852500832035346,0.913761852654221,0.444285555888558,0.492439812278376,0.515009087222705,0.538750638410878
"610","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_05",2.63011272556968,1.94065402103461,2.4165097096178,1.67749082479167,2.40230022876554,1.60920628119168,2.2167436268167,1.38448931342175,0.953790438375787,0.960687216519692,0.787860846348327,0.767994417540335
"611","base-reported-no-overestimate","SC_MAC_SUL","2020_10_05",1.61706605277347,1.28821572732883,3.06088857655981,1.90158604889156,1.2406682961073,1.14206434224461,2.64389624108217,1.64108276923149,0.967280337280431,0.437455132186868,1.23277248313003,0.822449123644535
"612","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_05",1.00871416798254,1.06166338653408,1.25588587704573,1.37132853844538,0.889003151859031,0.934734997894456,0.982803510257976,1.09186961686344,0.443414276034045,0.337848921185848,0.607977784711671,0.637877767665148
"613","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_05",1.55695539473936,1.26624291388597,1.95702642748569,2.19458869533998,1.33521267247331,1.12562325005411,1.64169974401686,1.68877902434725,0.697485125168389,0.441081358541914,0.937681659155255,1.03858175029767
"614","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_05",1.07461843293938,0.883317947509568,0.947325405641268,0.804664196324905,0.927769122621649,0.717808289654174,0.768339899186997,0.623687230489586,0.536068589471613,0.480783613295067,0.507043437200377,0.379869553759168
"615","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_05",0.865667826995937,1.04592014467149,1.16182099792561,1.50427127831307,0.738302404276211,0.833299220923307,0.92226000423629,1.19386900289833,0.405059191996065,0.53825926643861,0.570831891504125,0.787521998670752
"616","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_10_05",0.880796459872116,0.755386730039375,1.04289446024227,1.14605239914521,0.743582027387142,0.587195602381204,0.81195364136909,0.90931900945976,0.445201571799438,0.467889318588009,0.516284938543047,0.532937922829541
"617","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_05",2.54244332273977,1.91169493840452,2.18072876475106,1.65468821812239,2.29656111123894,1.56163200631127,1.96224113204523,1.36002762745026,0.968230752325357,0.977524016064954,0.766202149345228,0.765619060108897
"618","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_10_05",1.5995718236494,1.31646899875124,2.69704236273503,1.94217316652745,1.23796969729246,1.15370818639816,2.36135176302929,1.67900981653307,0.943864752058023,0.514931732082688,1.10601000259331,0.848791515594302
"619","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_05",1.00649034675669,1.04824133356888,1.26104868549969,1.3496750868621,0.883224043381212,0.923790394228609,0.989000291516434,1.07136480588602,0.460712530317961,0.359321589262339,0.612824975303995,0.622677755987641
"620","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_05",1.5782492893359,1.33501860792742,2.01619053792946,1.90716851827828,1.34854062038406,1.17082573470787,1.7149619649088,1.5467989030578,0.718072369670219,0.510125272438122,0.907433651106275,0.876370481800004
"621","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_05",1.08203393808485,0.893529210986123,0.954923589199359,0.815726547532594,0.935648312521858,0.735237870541307,0.77773467650111,0.633491869426944,0.537298630715743,0.469854382535177,0.508088174349407,0.410512893535134
"622","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_05",1.18276443629513,1.0147356669211,1.0865725172659,1.13646485298737,1.02136931687994,0.903819322557405,0.934394270097242,0.911115566911004,0.576335051328051,0.441022875404483,0.509900035011399,0.582990716244131
"623","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_05",0.937898678261385,0.792555040365603,1.02326266968686,1.08729119852461,0.810807956461076,0.623543476131796,0.816857906882094,0.851398065803881,0.448131122843076,0.482339448605363,0.48163088984226,0.518538335239328
"624","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_05",3.40569183235923,2.40959649298849,2.82324761703154,1.99624576696351,3.2226742892971,2.14188543824838,2.61360445333987,1.75132019879519,0.975290465436503,0.978437486978875,0.858690221261688,0.769628546957754
"625","base-reported-retroactive-pre","SC_MAC_SUL","2020_10_05",2.13962657560752,1.49334781052816,3.75705604228534,2.49313275767555,1.71816831594806,1.21321134338928,3.33232704648671,2.18883021859446,1.1785804479769,0.805915861018528,1.36426055902234,1.02957135591732
"626","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_05",1.01308216150029,1.08682674638357,1.2640520916413,1.3533781725186,0.895492210096098,0.962589275893533,0.990647121446605,1.07985376727916,0.439330359971217,0.309994968058188,0.609890767536827,0.627469790152849
"627","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_05",2.07556834809029,1.60917681970638,2.80663470927293,2.02222063378527,1.72995873729922,1.37050930245551,2.411561863691,1.64445231439655,1.01408556805831,0.743018761996239,1.20786992009001,0.947369686674978
"628","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_05",1.27696964921937,0.998697060840196,1.04050739796625,0.856938207584623,1.10351115787971,0.847853668573203,0.859732910876869,0.677444223105997,0.615461691962814,0.516197225193123,0.514319436274004,0.42165673105198
"629","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_05",1.30850576725207,1.05483411965464,1.13398998455098,1.11605298772426,1.0974897243049,0.934437666834651,0.981471266356542,0.906211907925225,0.660419158177218,0.477356917760267,0.522152162157625,0.563178539060777
"630","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_05",0.966571722893214,0.793586323874124,1.02296792502372,1.08987267370111,0.842033355387773,0.624832641455505,0.828826774580079,0.852891472812663,0.458720165610599,0.482274605342105,0.469279300749198,0.522585996977249
"631","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_12",2.15073867875848,1.95847755853581,5.31808482020375,1.42923446047535,1.75221957438849,1.58562208368198,4.5750397487337,1.19701380727427,1.1414680617701,0.874861466104916,2.31028355564143,0.545276737532871
"632","base","SC_MAC_SUL","2020_10_12",2.80942825384705,1.59520517535413,3.53227852500577,1.85007397128753,2.72633215704817,1.45786426725605,3.21627972214523,1.62563772058992,0.481555028854697,0.496935619049925,1.23346122332473,0.755143914667817
"633","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_12",0.785043294970636,0.806643107809049,1.15885769838068,1.54918265170452,0.60411749726841,0.694383841558305,0.878210483834867,1.19447616757261,0.494923159679857,0.272025407030711,0.573212978488534,0.838780309996846
"634","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_12",1.21909640786804,1.43923929456573,3.17607110429567,3.6977109142976,0.895477004928464,1.15044748666628,2.54357973736287,3.02416621805518,0.718738767256546,0.795002383812499,1.62369027651193,1.83607628355459
"635","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_12",0.639985523426864,0.769705858085827,0.934305063729141,1.00125384207389,0.440896072561339,0.671632331322779,0.76388037876585,0.776466392049364,0.458734518229633,0.260443256016843,0.463788899895117,0.433365179081354
"636","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_12",0.885534767883089,0.568896360153947,1.12835602753418,1.29722792362276,0.734993076688462,0.448697091250938,0.957703121495104,0.993266127356735,0.488766205262732,0.345530129908559,0.556442349591802,0.677351768661559
"637","base","SC_MAC_GRANDE_OESTE","2020_10_12",1.39184236603858,1.57806660391196,1.1296469776189,1.28559319715568,1.15887218184793,1.21501495495303,0.918748605148084,1.00440332328325,0.487161257931383,0.798565064346886,0.546892381610549,0.679605021937535
"638","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_12",2.74286617486682,2.26674932984795,2.01741715207445,1.5765666783647,2.49747136545087,1.90164719634242,1.79882687096211,1.30652095138594,0.986745139177733,1.13241799111507,0.715198958356171,0.698114597344889
"639","base-reported","SC_MAC_SUL","2020_10_12",2.6122874997059,1.90740084579147,2.40137653592784,1.80482901449171,2.53412634348118,1.80183623514747,2.16260872740602,1.58717344831371,0.504934141163353,0.502795479948045,0.935443031183585,0.776228380521098
"640","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_12",0.925210242274934,0.793690205047252,1.19346581751735,1.26637767685412,0.767968350323374,0.614620253374611,0.933177471899388,0.984389934018246,0.482938852164924,0.495901503239432,0.575908432054105,0.61602927809755
"641","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_12",1.88435424217884,1.38072928745623,2.08153024796833,2.3790626843943,1.58273508269056,1.18927553818767,1.72619840120738,1.9291784838563,0.925997832030415,0.617842690328076,1.01205424377935,1.14627463317607
"642","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_12",0.903705858203831,0.73592336164065,0.992875761124538,0.958238474681476,0.782868200418705,0.5721910367645,0.799973357031769,0.738314181216612,0.401244027602799,0.444589467860289,0.498505948901895,0.455787468076547
"643","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_12",1.18262534429045,0.881494668699674,1.23387410176282,1.32507523145687,1.07246089572982,0.727292250443964,1.04367098298801,1.02795416794449,0.489306937497627,0.489234540235477,0.559213785114299,0.678757900207253
"644","base-reported","SC_MAC_GRANDE_OESTE","2020_10_12",1.39194382505453,1.4334752027888,1.0247666565225,1.09936618635226,1.19273672601082,1.15783389938405,0.828313492860077,0.875238054105415,0.480714341922432,0.539507556332246,0.449308176721813,0.522239256291404
"645","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_12",2.32887148486015,2.09801665206556,1.64872874427687,1.43401445416117,1.99557932546746,1.67562030446708,1.40656375684667,1.12052857060349,1.10069239351116,1.13817592276634,0.688626594633712,0.685678955952959
"646","base-reported-no-overestimate","SC_MAC_SUL","2020_10_12",2.13392116877102,1.61850932060453,2.10825816273354,1.70933752649716,2.03623502904118,1.4883332933428,1.86785676009498,1.48739154723866,0.501508952007373,0.505190152615611,0.834351897273273,0.750802737946785
"647","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_12",0.923594828761152,0.808932246965027,1.21662256087324,1.28810363634586,0.759914527641029,0.6216585451946,0.952897620633486,1.00026228073918,0.488382358088047,0.509645988394357,0.594589609764131,0.634756032644118
"648","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_12",1.39293400760615,1.13895970115762,2.23368881096466,2.72940946982437,1.19320515062516,1.00455924171359,1.81627705752148,2.17505142474718,0.63645742086091,0.3092811211046,1.03986914816875,1.34025626677196
"649","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_12",0.822360842580581,0.69923399743074,0.965590099865398,0.952218583656013,0.691515491194905,0.507316855734609,0.765928899707427,0.724897623074856,0.391433616303047,0.472114764875091,0.479722016318832,0.445673759601536
"650","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_12",1.01782688252219,0.805172917046837,1.25032029927337,1.33891804904018,0.887652836825348,0.632476861141007,1.01035698699763,1.02318574863277,0.489325125234,0.489855484823309,0.59854111441082,0.701328798312303
"651","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_10_12",1.40033508683886,1.44208002603138,1.03617175417231,1.10766269099034,1.17446646025926,1.16260178601886,0.824320123687555,0.884568380723753,0.48472435861311,0.548733327295131,0.466777712519964,0.52254337638265
"652","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_12",2.41810116916431,2.13358361604181,1.75731461861233,1.47772838914871,2.11880978372675,1.69727036982937,1.53305418313712,1.1854487005387,1.05708913851087,1.17778654023771,0.686135988788077,0.687488752091868
"653","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_10_12",2.39041090950199,1.83326493754732,2.43430277646107,1.89100549741937,2.30223437501275,1.71814791493499,2.17375854903255,1.6798045480418,0.498810681268146,0.502470882775315,0.968387023164287,0.753063336598917
"654","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_12",0.914589832817465,0.81053471091668,1.19332608226295,1.2693698530474,0.756058751956751,0.619371091024177,0.931767347932053,0.985224995793461,0.477704588965663,0.514986623690457,0.576322041732929,0.622812203020783
"655","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_12",1.50508325034187,1.16511011561495,1.96944593406551,2.29369303803111,1.24707222017516,1.02240810083678,1.60511226025769,1.8303034508698,0.764867562844898,0.385259955890105,0.941657744078901,1.10372903664984
"656","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_12",0.848738089829734,0.714113522798124,0.968874068358043,0.94142490865378,0.723647783665563,0.53995243026474,0.770456915241251,0.720117732611412,0.389190592105421,0.454753951611925,0.502634417041924,0.461541947869223
"657","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_12",1.10047162131413,0.845419498544969,1.22289243066711,1.29914143653888,0.981699688184013,0.684074333762934,1.02322718563149,1.00274958184967,0.4894487819131,0.48934573436162,0.56758301850293,0.665028032610861
"658","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_12",1.39148683905032,1.42508132755576,1.01874648360842,1.07341264530218,1.18492879364591,1.15236788840473,0.823165943546622,0.85322497142997,0.478431116318762,0.53280742342499,0.430217684205131,0.499394420159991
"659","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_12",2.87220162826395,2.36182641574626,2.24782184603473,1.7163918001185,2.62719397779541,2.04336050439202,2.04381005672395,1.48505523983788,1.05027865590828,1.08298514894003,0.750809165038462,0.696925505027914
"660","base-reported-retroactive-pre","SC_MAC_SUL","2020_10_12",2.86094477417964,2.08454591985384,2.76572966752879,2.01212637650898,2.78849890964855,1.98729474911721,2.47860887047568,1.79127634042914,0.499605586087157,0.49745840878432,1.07952964262761,0.793349301867936
"661","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_12",0.954149357961063,0.800103376038256,1.16863068496753,1.24464643625572,0.805482448833595,0.610731071895529,0.922301574087508,0.964872528959027,0.489353417013583,0.509550450471542,0.557122216451233,0.603018269366908
"662","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_12",2.04252842575943,1.514336872026,2.09931272050772,2.17726435236678,1.77159888186675,1.26036209148545,1.72408266973514,1.77587121351351,0.922551135299608,0.760842776825594,1.05320485843615,1.01061723863543
"663","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_12",1.01363125046307,0.787620999642775,1.03877007303418,0.954955677652136,0.8923781597779,0.648540847557054,0.847283869263735,0.74980331682251,0.42713967081862,0.408568872256677,0.526941881305859,0.476401592952772
"664","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_12",1.27321712690608,0.95715569273533,1.2330152571133,1.28743107262641,1.17159519502393,0.817433956577875,1.06368739228865,1.01795741861823,0.489380051284754,0.49034696615271,0.541053591830667,0.637484515702239
"665","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_12",1.38903798030798,1.42617440039902,1.01310981286834,1.07589675531399,1.19421550727662,1.15300805167995,0.827407562042132,0.855212126684528,0.49846442494637,0.534685870972703,0.424521915786266,0.501843156582282
"666","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_19",1.35953002220808,0.364113560001081,1.74543337844266,1.21703192523449,1.30687230016251,0.33734315197552,1.54533195005406,0.895554423695842,0.260043148579247,0.103065644583929,0.633181984291829,0.656181736480576
"667","base","SC_MAC_SUL","2020_10_19",1.83368768394504,1.65375987647503,1.67864918731093,1.74755823912337,1.56778887242455,1.31044390425361,1.43016537014961,1.52089642490701,0.882232693797154,0.84492296801409,0.802767765804072,0.677543376805044
"668","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_19",1.52886306528993,1.7731089159797,1.82152002934391,1.985433588541,1.32925741275298,1.47507341176037,1.40514153654496,1.5257818941679,0.645738497451327,0.887131542138865,0.974385677529568,1.09481636223386
"669","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_19",2.12226855833689,2.28501758319438,4.38656704828458,4.59005026819305,1.77048651744408,1.81021458851192,3.81354498311728,4.00537328167003,0.96296556628996,1.18451329587219,1.85660904469449,1.90521578377031
"670","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_19",0.870910904747469,0.497672445001965,3.75688704328027,1.41069249868824,0.685998089758802,0.492454335077179,2.85524489899842,1.03043589177588,0.519793604092947,0.0709916835944663,1.94563776679411,0.726632052163042
"671","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_19",1.19219804574244,1.38986291592544,1.32811831812766,1.63250055232739,0.856741517543197,1.09949494112795,1.08063349126742,1.37438112667453,0.730539994012059,0.777072793862428,0.59458558708272,0.73460188192583
"672","base","SC_MAC_GRANDE_OESTE","2020_10_19",0.560927487786793,0.822205177956096,1.08137192373899,1.4093381141231,0.400561873882368,0.721597137148872,0.830175647041977,1.05309677078956,0.344210997192234,0.268113638012478,0.515583023391307,0.756242778461237
"673","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_19",2.05656195455118,1.45146884239703,1.57821246084968,1.32743006550993,2.03127801321511,1.41606558196909,1.4187973168759,1.16543899783689,0.240635899680486,0.232789144384282,0.608624707274661,0.539369832086409
"674","base-reported","SC_MAC_SUL","2020_10_19",2.03730801004837,1.72831876770284,1.77758042335389,1.70043906049447,1.77629560279361,1.42169919135939,1.53009722495427,1.4834295644754,0.880575747148167,0.909330391722847,0.80724846332984,0.705493327273605
"675","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_19",1.27062915993398,1.37092822490973,1.5275439882025,1.64366846615703,1.13131759942154,1.20791352179438,1.16824366771583,1.26833233845607,0.439510678462996,0.517227073165495,0.75402418968568,0.851788913345176
"676","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_19",2.34723848219414,1.96643240661604,2.36165684539103,2.92172665935582,1.98113109418798,1.65744762848648,1.97274891300463,2.3783940530164,1.17898833423587,1.03568223057547,1.11193589220985,1.34287585611257
"677","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_19",1.01740242139609,0.757898053982761,1.32571943275029,1.4206079149856,0.897815571570342,0.589097677272861,0.993199935831711,1.0247750974913,0.472237159033784,0.470621325465585,0.611130846547978,0.683742581211966
"678","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_19",1.06278995165011,1.14993494781131,1.36794132656353,1.52261989436817,0.900284472853283,0.861470871879471,1.1484146987859,1.24749937189731,0.542895929041605,0.663343725975131,0.599045820156146,0.728314898330364
"679","base-reported","SC_MAC_GRANDE_OESTE","2020_10_19",0.55083996501331,0.557265046933879,1.07093992745027,1.15607833956149,0.371740894236055,0.378040463157848,0.806403999848926,0.865175426187918,0.364182033513502,0.360579169816516,0.492682474677261,0.574342708624821
"680","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_19",1.61236172781116,1.19151271209502,1.37759294356219,1.26101960773368,1.58027659872574,1.1476161122346,1.22877873883755,1.07637105227944,0.23355740531276,0.226296064497873,0.554035638699934,0.513350196467424
"681","base-reported-no-overestimate","SC_MAC_SUL","2020_10_19",1.88360869134712,1.70312257521554,1.71674588393737,1.71233079342668,1.60101569634011,1.38564182623672,1.4898632628045,1.49615907065186,0.911980285240803,0.911070450375433,0.76736656006889,0.704327234205966
"682","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_19",1.26441996670007,1.34339354999031,1.62169637944537,1.69710251666186,1.12951750766121,1.18802372088306,1.2255373645928,1.29299519467934,0.45517810096856,0.488412185871125,0.845762678385525,0.902097462938741
"683","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_19",2.0360612702726,1.86174661539393,2.81890392399686,3.27801401430432,1.6801039123603,1.61377452545104,2.29677540536733,2.68879802287749,1.10019457737172,0.898734300403163,1.31180104214112,1.51865881432288
"684","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_19",0.923715092605229,0.735611667313182,1.34236019079701,1.43205856053136,0.789840943644516,0.567127622271801,0.972033050083937,1.03393862483399,0.472688764971382,0.462777577611731,0.640676926150414,0.697504339035185
"685","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_19",1.09313244749221,1.18584723959038,1.42764610167717,1.56715290635637,0.883156656795157,0.863311072554027,1.18321588635324,1.28149383522314,0.592802711169413,0.707352030177189,0.651531921327187,0.759385749858888
"686","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_10_19",0.542220452571024,0.563026831676786,1.08141759023512,1.1646870912079,0.330428157830525,0.396079293859053,0.807440581625662,0.874231329673968,0.387515120452383,0.349508133836967,0.506208548135274,0.581292924488692
"687","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_19",1.67816048515115,1.19955095847875,1.40722087921929,1.25614311478726,1.64746609403064,1.15604964783193,1.26019715489268,1.0787022752318,0.230106873522738,0.225408830794726,0.561956954989094,0.505412923006416
"688","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_10_19",1.90979638619892,1.7192031137101,1.73119199280054,1.71388375868641,1.6259427273479,1.41718630237189,1.49708030703246,1.49795288348301,0.913591726714499,0.901640098013539,0.781802509899531,0.712841850731091
"689","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_19",1.24685626217015,1.32117766587375,1.5971388001831,1.67438441091616,1.12110077131625,1.16621497146907,1.20802096674371,1.27191554000925,0.464662907601183,0.47266623138834,0.829490888914075,0.887711933513974
"690","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_19",2.11684095520245,1.89224065701589,2.58882545971285,3.13160705449313,1.70707961524419,1.63134474863224,2.11544465178248,2.54889821787812,1.14870939348997,0.946463854671307,1.24467257959734,1.445340923008
"691","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_19",0.954637513918802,0.772493377832233,1.31305183652043,1.40461171188718,0.824862232174775,0.605740175394998,0.964053261073136,1.01114166634144,0.474552228693945,0.473125779724097,0.61708421097304,0.670812131316607
"692","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_19",1.07563407085561,1.15447616635576,1.38013723377038,1.52055469425127,0.893010847786198,0.860958232649132,1.15377183524345,1.24528570423992,0.566174827706327,0.670050867276255,0.610741046872366,0.726930059288919
"693","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_19",0.551705771048569,0.547119146266996,1.05136346151278,1.13158937911952,0.378899774372302,0.347646071904859,0.790761127489718,0.845054397153124,0.35846015400664,0.37682347632373,0.508614143845949,0.553085468029389
"694","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_19",2.19954923205438,1.57756280548779,1.66870344588205,1.37335690529762,2.17606739817008,1.54499682244055,1.49419319875947,1.22524885650567,0.236652759222689,0.227388832281084,0.637808109409338,0.549844495762563
"695","base-reported-retroactive-pre","SC_MAC_SUL","2020_10_19",2.21177149987736,1.86209740854021,1.89365040855987,1.72289697139224,1.97552944638085,1.58058443045783,1.5974256192142,1.50263830023435,0.860404519067913,0.908923268033398,0.871746256804023,0.741709001237048
"696","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_19",1.23518785893527,1.32656797432369,1.45043927608132,1.57197479906567,1.11503397209056,1.16602837288709,1.13580219582719,1.20963545405591,0.453345802777031,0.490220331631402,0.687787768225957,0.794050738461279
"697","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_19",2.40315638460864,1.97810523245432,2.24257204564768,2.69941434187001,2.04448157204052,1.65483978462111,1.87113407919386,2.19675733717757,1.19459430378106,1.04500094789299,1.07682524719131,1.26351292178343
"698","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_19",1.07629700918814,0.821105454461668,1.30808376087699,1.38105987101705,0.962747186571432,0.666360780610146,1.01326413216529,0.993562829197067,0.47526484851929,0.473727806544649,0.605908341575061,0.652568104577328
"699","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_19",1.05713318711422,1.15385386303287,1.34734076992915,1.52314900677179,0.905373541457362,0.861037369969977,1.13503595158489,1.24745711581738,0.529476464734045,0.668320986274698,0.579816247372529,0.728212830834086
"700","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_19",0.573009825926645,0.53904430935558,1.03673447268148,1.1012674083624,0.43350421765081,0.311076092600161,0.80823597593773,0.816922797973689,0.326250030595509,0.396463247794303,0.489367953269919,0.529828280027032
"701","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_26",1.80015299730706,0.977976974873962,5.95188013762826,1.81911378722759,1.56322268566133,0.800554088641588,4.8251162387408,1.29103219708567,0.7428543566579,0.503382639007949,2.82394549969241,0.909052043692173
"702","base","SC_MAC_SUL","2020_10_26",1.75244170330635,1.8220978008024,2.85937532494388,3.16562039849269,1.52662174387783,1.44670499831005,2.19502847801614,2.45519619378867,0.646385700840766,0.83956867576137,1.30648832642042,1.46775803932149
"703","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_26",1.146690036614,1.71131095927685,2.77976881031065,2.666877755746,0.773727413229534,1.46694069131752,2.04949086630641,2.10799709260778,0.789912519198267,0.81286926389408,1.42948454392818,1.46656523462434
"704","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_26",4.0832911883917,4.60582655605596,4.52503153668059,4.20534852500294,3.36294081417602,3.99300482462034,3.54794130189699,3.59872209185893,2.14007852020556,2.12388866599679,2.32216040530064,1.78298101397722
"705","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_26",1.06288592421808,1.20165068265861,2.22669644943333,2.88844245025957,0.771269248289348,0.735220172093689,1.66153123610022,2.21098459614483,0.510408744297983,0.715102411427956,1.22825358934433,1.50419394247091
"706","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_26",1.26838126406123,1.47076856089429,1.88167218068389,2.18644719060906,1.01885765020977,1.23729478449444,1.46586781320946,1.74280864516856,0.580013458605194,0.683990286618486,0.877551365470328,1.02123833981899
"707","base","SC_MAC_GRANDE_OESTE","2020_10_26",1.09005781549472,1.55540442407526,1.35514986680566,1.81644221489894,0.96910422969737,1.41474927517202,1.08236405358525,1.36230387542509,0.30365719799323,0.499758002347418,0.584327758539181,0.977972759903439
"708","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_26",1.81059120729033,1.3655488990443,1.8549030491255,1.8688932575793,1.62563674062934,1.22962217898207,1.48945529661928,1.42579533738317,0.639384700973731,0.481635529613209,0.80402312347969,0.847111511720534
"709","base-reported","SC_MAC_SUL","2020_10_26",2.3082996223809,1.97167737473727,2.60787497119909,2.71430294752009,2.01735899003313,1.76433809119896,2.00118429905984,2.07549152995026,0.961686178030181,0.829943819281748,1.29820915134737,1.21261627121568
"710","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_26",0.971927948002165,1.12202169843194,1.6211622707992,1.99162078386886,0.76241503659554,0.717520881135022,1.37468577819941,1.56405418125523,0.529729688451004,0.798390388745908,0.739132082604807,1.07322785179174
"711","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_26",2.37426574196188,2.74473662762027,6.39859672461086,2.65983467979734,2.09882868217261,2.27775227295927,4.90612422630173,2.125632165422,0.954920764269492,1.45273719862433,3.39601430295475,1.36779213781483
"712","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_26",1.24407625710599,1.10472548602127,1.89515446033314,2.21749595710799,1.15347699095299,0.935783108340487,1.40179340687772,1.57385784264809,0.417891201110228,0.473120836536546,0.966558967458272,1.24479722993104
"713","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_26",1.0974210389909,1.22490179408056,1.8430475266821,2.04467036968113,0.949288769534864,0.988856093807847,1.43014347079094,1.57959481102177,0.513702391953961,0.558670880324287,0.829750560348813,0.975919452576584
"714","base-reported","SC_MAC_GRANDE_OESTE","2020_10_26",1.06545110167774,1.21592208513881,1.41364404812372,1.54835631422096,0.949734120697767,1.09410927572606,1.06958669457199,1.17841036187875,0.317347194381452,0.327097089105292,0.643735363139107,0.751601220120347
"715","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_26",1.51398797327964,1.22544523185335,1.81621133511897,1.8773740166158,1.36881924880739,1.08312083615615,1.42776654269284,1.40342015507017,0.530443065870779,0.432451890649967,0.78298652032145,0.880918356031375
"716","base-reported-no-overestimate","SC_MAC_SUL","2020_10_26",2.12701443554255,1.90531939948508,2.61706503522309,2.74768103241635,1.89186717805671,1.69928046358173,2.00771827044755,2.0922039743958,0.853842571261715,0.816038147912475,1.24092203780451,1.21820689041079
"717","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_26",0.986005361662726,1.11446470821933,1.770912385259,1.58396871223155,0.768226193635172,0.728111716657308,1.38903332728269,1.30073108478114,0.539917316042621,0.781449350182144,0.855926681835371,0.771964952918344
"718","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_26",2.61737027887732,3.079672078693,4.78531890126963,2.56732114292886,2.16619849054343,2.5140924643639,3.54467583365585,2.13636881829177,1.31280655054069,1.72745451528421,2.59996903245754,1.19311352654215
"719","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_26",1.16235282542319,1.07140560983188,1.94155450936323,2.25729866101834,1.0408854860284,0.861988987778042,1.41206330556923,1.57748053801084,0.443458269573295,0.489399105379531,1.03167456444117,1.29526761216393
"720","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_26",1.14247723360014,1.26285462749853,1.87697535910283,2.06189564287036,0.965467381061921,1.00870739278588,1.45528578783658,1.59817778891421,0.532269031613845,0.588377710695252,0.864935825720069,0.984758363037419
"721","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_10_26",1.10054479005603,1.24417471778813,1.43791679475386,1.56883276673039,0.975612909016158,1.12198219647545,1.08491066909446,1.19499500907066,0.302737742953723,0.343893475931,0.664453061059327,0.766540749712023
"722","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_26",1.53750632233584,1.2364850842526,1.80148648828056,1.86322277420828,1.38876710512119,1.09395380195509,1.42424614668901,1.39728894415548,0.536769204813652,0.433766306100595,0.770607314613734,0.869729908866153
"723","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_10_26",2.16691130347759,1.92980114774188,2.62064078783126,2.73297711785771,1.92073445792592,1.72346282998033,2.0118335490384,2.08560585613205,0.860301576428855,0.822253660998163,1.25441733095002,1.21304841459819
"724","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_26",0.959384786523564,1.0901002176568,1.860485988061,1.54391784789942,0.779377311174147,0.730980097642326,1.46874717194809,1.27308636495077,0.488326948050627,0.744312582114485,0.888924030756026,0.748255571738947
"725","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_26",2.54048529588648,2.93090054079805,7.50827572629875,2.87251196813737,2.16045175143535,2.41856582325697,5.48544892511294,2.29270789522043,1.23801206120324,1.60336672364433,4.21496771364282,1.5270289369805
"726","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_26",1.19948656074306,1.09034989161233,1.75770362502207,2.07797598971247,1.09841366820129,0.912938872730161,1.28748264162841,1.47209250704863,0.424123809945353,0.473708551177222,0.923981813019066,1.16813785564706
"727","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_26",1.13017785825578,1.25274789888442,1.76512616697659,2.04052498492132,0.962416583733483,0.998349159513357,1.38999115600365,1.57869455141851,0.529126174084612,0.581743474753589,0.769648214282836,0.974002164750103
"728","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_26",1.06095137634087,1.2008479411271,1.36819454544699,1.5199147711989,0.947140340270083,1.07724877209743,1.08226719528598,1.15717642490137,0.316822812472737,0.32064418938934,0.602033194595627,0.729503115064922
"729","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_10_26",1.83367183290212,1.40512184622077,1.84418608399877,1.85606278670752,1.6441243262971,1.26736975196501,1.48542689962145,1.42458139226307,0.646903531196088,0.495838100863457,0.807469701609096,0.830693593924277
"730","base-reported-retroactive-pre","SC_MAC_SUL","2020_10_26",2.41229548195452,2.04510547489722,2.61653287751947,2.66916313060253,2.11656139166241,1.82882754767953,2.01096251820719,2.04466288008501,1.01180331128946,0.841032145594046,1.32645873275555,1.23324208294175
"731","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_10_26",0.938050539427104,1.07103186259858,1.55553802831591,1.92153704216663,0.776500362292839,0.731050449118698,1.33171182347085,1.53871967086545,0.469234535201735,0.714152545830039,0.712793358853346,0.987651045118029
"732","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_10_26",2.37406315958358,2.63507246548114,8.93800562073175,3.15887663190902,2.14414997563235,2.17904463334115,6.79286328043843,2.45446617717749,0.806835928578299,1.34693235501507,4.88990888061182,1.65377416072405
"733","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_10_26",1.28116082365727,1.11588751117698,1.85326212263222,2.1695408067122,1.19976454804495,0.962355528662678,1.37759292657841,1.54857610445099,0.405687770907637,0.463622085458867,0.951270022737974,1.20529400647765
"734","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_10_26",1.07570392810535,1.19515876559686,1.79272761057956,2.0204657852003,0.9404044431875,0.982690724201446,1.3982635120923,1.55889051175827,0.503526850354731,0.548379790351038,0.780274279751979,0.960969162538104
"735","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_10_26",1.01826244469726,1.15641242300101,1.37645502501453,1.5048511495173,0.912140509388199,1.02842203021043,1.08212727363222,1.14001344132937,0.337756328930389,0.298018144011663,0.622421920970376,0.718652807596781
"736","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_02",1.41152514616669,1.31452186214237,2.47538501722829,3.62363795178424,1.24732379932706,0.900637908717835,1.74850812636424,2.51463242511146,0.609055203693483,0.658255781788004,1.2456465383809,1.97040420693721
"737","base","SC_MAC_SUL","2020_11_02",1.55920875862463,1.739487626535,5.45091502216031,5.77344863914079,1.40428322723857,1.47099674967811,4.01855713931995,4.37452900932063,0.531615031347815,0.762850279130979,2.97255960123789,3.04196181400828
"738","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_02",1.51205788075846,1.44497840913436,1.79361354251918,2.83715936774679,1.34856025269931,1.09952205566126,1.5026780313342,2.36713176081665,0.524506232021849,0.691725233624774,0.754766228371647,1.34827497321184
"739","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_02",1.67806474527855,2.84619381269862,10.4861585297602,2.67583714939981,1.40502966148322,2.58808018817346,7.85659204992853,2.26544552605549,0.731636334815999,0.772023225829642,5.99841734699963,1.09494635975157
"740","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_02",0.617275831873262,1.00822822001971,3.26296077836722,4.52432244061205,0.489466703607448,0.894882331640701,2.41929283658963,3.62656423259279,0.314211052724249,0.273263520655999,1.82389160190837,2.28066734477272
"741","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_02",1.15778695698943,1.41468021919519,2.50343094862594,3.02434620239451,0.977636204981128,1.18061112852394,1.94453765108401,2.40124540530578,0.536017999678489,0.653855793562543,1.19816137469742,1.41309503355139
"742","base","SC_MAC_GRANDE_OESTE","2020_11_02",1.1195052095729,0.699832981285141,1.57023033027748,2.13080222191558,1.01205000812194,0.627296021718534,1.35626508538242,1.53957669776979,0.464961989402859,0.21170690764021,0.606024308331967,1.22733133916061
"743","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_02",1.67162178427954,1.40626962925633,3.22110318908718,3.35400344330773,1.55589788958965,1.23450009765993,2.24584770365572,2.29932578466485,0.496831079315565,0.617870757869702,1.66676487705537,1.79625959583277
"744","base-reported","SC_MAC_SUL","2020_11_02",1.99007416942262,1.66625840093857,4.13158974424413,4.58269480213779,1.65949251000554,1.4117104057883,2.78001697275417,3.17220112207133,1.04950384383148,0.84608018176564,2.29149729891545,2.60384707657491
"745","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_02",1.63274079657443,1.47179199187655,1.80050798751677,2.15201902102525,1.47611147643583,1.3076559587018,1.52448446205514,1.8340396292984,0.592383133481268,0.477085491958905,0.733498879868234,0.913969048087906
"746","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_02",1.98054905628122,1.2578394551455,6.18246814922347,2.54693578352931,1.65865610246505,0.901587260475742,5.19462907059789,1.99324002828336,0.839401967679192,0.768879053693878,2.97583319687862,1.27347155187585
"747","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_02",0.784962163834371,0.576111982603751,3.44613007989033,3.80609286637751,0.69515761394784,0.439482290105107,2.47315782493946,2.76783134697804,0.25285658616881,0.319905930802522,1.9904275884398,2.19536179235719
"748","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_02",1.07814774274388,1.20762417692894,2.6548016726736,2.87615301818697,0.934097349631732,0.976901409088525,2.04658636610773,2.23836040633516,0.519524033830844,0.569965863821692,1.30195771797573,1.39676081148043
"749","base-reported","SC_MAC_GRANDE_OESTE","2020_11_02",0.97267755485913,0.811136687190688,1.79755643468156,1.92851964162869,0.872212775414359,0.692765931207199,1.32288716446916,1.38812038436717,0.397739818287096,0.380525921117534,0.941653986334754,1.07940231904964
"750","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_02",1.48341578102418,1.31424135661964,3.27961045655542,3.41477366992035,1.33970892588105,1.10569974992622,2.26140243301327,2.33312775405336,0.5694886521626,0.666167633785705,1.7294581319038,1.84868057907926
"751","base-reported-no-overestimate","SC_MAC_SUL","2020_11_02",1.81826570888736,1.60602636220089,4.25193074946033,4.69717837132914,1.53963399038202,1.34606296171473,2.88978588026872,3.27148991905302,0.912914613518746,0.835102946541938,2.36804054668883,2.67280108175523
"752","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_02",1.56671609043309,1.45302794516053,1.94697372798865,2.28326464041747,1.41893947312678,1.27969571401721,1.65703243720589,1.94233191812212,0.549871526273242,0.454661815468563,0.764358344028636,0.99295687618884
"753","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_02",1.32994607929394,1.62494964863807,5.10374333163005,2.36165489553086,0.974831475933946,1.43516561334678,4.06236265441026,1.99667095796055,0.788499458130801,0.520815459168568,2.81635834307954,1.12275708596523
"754","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_02",0.703133720982981,0.556334004511292,3.50575230189301,3.82785255414734,0.61018763388365,0.401293961474618,2.52413026140649,2.78367303524682,0.243285311786838,0.338984445150221,2.02376384444573,2.20937751529851
"755","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_02",1.11579372909365,1.22650647061739,2.70647212479654,2.90103802486453,0.950376273711901,0.981875423419458,2.09167881855332,2.25970940714003,0.535621834039213,0.576159554228625,1.32317814182271,1.4065705931716
"756","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_11_02",0.888956453781671,0.775341055917098,1.84578649471861,1.97676812550715,0.779488771165416,0.679091395384725,1.3285036817554,1.42787373335327,0.379736509043104,0.332072500440446,1.01146980932734,1.11520235736503
"757","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_02",1.54360367318323,1.35036755968228,3.20538358245302,3.34687513668216,1.41231843395481,1.14926526563295,2.21936807136909,2.28417891631276,0.537638703166145,0.655595092931837,1.66585423402077,1.80313471174575
"758","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_11_02",1.87988834982322,1.63683368896777,4.16088477075166,4.61264073318273,1.58516014139607,1.38117604363664,2.81174622606632,3.20647889155201,0.963020642928649,0.84245603428476,2.30536095443278,2.61465122967636
"759","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_02",1.62149033739462,1.47802044578618,1.81019698280206,2.19359397744769,1.465570310856,1.31391515269722,1.53072471781302,1.87173850929718,0.587342629871109,0.482735595917782,0.739783618629729,0.929710114726219
"760","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_02",1.33882211087922,1.54858581480217,4.91024248845123,2.32555455988194,0.988439024263912,1.345249157589,3.92352845270144,1.96499582370061,0.783055665726486,0.515358093717795,2.67930480596321,1.12062316325152
"761","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_02",0.770504972645841,0.588672550488097,3.18091226532195,3.6043002577057,0.676438776515641,0.455253233469053,2.2504311333707,2.60440768450837,0.256833970090345,0.316577337024824,1.84872197954576,2.08715707556945
"762","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_02",1.09283515897062,1.20261038926077,2.62449394879406,2.82910551799825,0.944436365512353,0.979702512250539,2.02661966772345,2.19916078285155,0.521762600366434,0.563356089049314,1.28209876719685,1.37237688524646
"763","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_02",0.949023534977245,0.822888944002581,1.79814715045249,1.93135126041951,0.845949636520589,0.697782246741882,1.3156392748087,1.38959039568779,0.38571582208809,0.39382026676174,0.951617749486642,1.07940026766115
"764","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_02",1.72518307279828,1.42066178249706,3.20066372186089,3.34336648907101,1.61086258296678,1.25759508363067,2.24183678999483,2.29355645611124,0.509165498221085,0.605526174965338,1.64565229671808,1.78640770752172
"765","base-reported-retroactive-pre","SC_MAC_SUL","2020_11_02",2.0868898811064,1.75395481756869,4.06817781333704,4.48762221324336,1.73299763106764,1.48992069894481,2.75797890981615,3.09179763166137,1.10727543052139,0.859789932489405,2.25823811798064,2.53436343516343
"766","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_02",1.71339173924807,1.51365851049005,1.6694158493955,1.97556975167391,1.55620580565228,1.35975989573608,1.39123998521039,1.67709390003818,0.610834938166902,0.515686444689566,0.745804896462808,0.800352469558545
"767","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_02",3.10736041939366,1.45644877913432,9.11806260347975,3.85020338634051,2.68003965481645,1.08937355909486,7.97968501633996,3.0354989620258,1.25795116941131,0.789639838179676,3.93991510273534,2.03673539864198
"768","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_02",0.856291695499523,0.653265513941401,3.353204160213,3.70903531059784,0.761869750426492,0.552844039722508,2.39069145676989,2.68904335831789,0.262277993606057,0.257026079859613,1.94080519124758,2.13799849126094
"769","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_02",1.06741191452975,1.18838178051082,2.59554132878736,2.82612232514725,0.931249740451709,0.973580491088071,1.99914261694547,2.19616408394035,0.510268783117156,0.560809278523928,1.27115779422427,1.37349817883161
"770","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_02",1.01507278494625,0.840454704668195,1.73545183651582,1.87806454880978,0.914198718925971,0.715445452978235,1.32379878669595,1.348567998342,0.417471254150514,0.398274172199656,0.853536412401994,1.04423756953878
"771","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_09",0.97175192236228,1.29509880439214,4.97822219001992,5.4665579334345,0.831887837585241,1.11347599453987,3.70791263590503,4.2317423805656,0.374517127229401,0.573753203814609,2.8083191131621,2.92553993489393
"772","base","SC_MAC_SUL","2020_11_09",1.85558712224553,2.2414491397867,7.58950925880575,8.0951109698176,1.66016758335783,2.00133990489299,6.12020229466593,6.65070056691235,0.643261942995183,0.788985042551637,3.90037023381013,4.00421320470626
"773","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_09",2.32787868818508,2.8620417954836,5.65501637344884,2.98391019163265,1.83783532717477,2.27331182958986,4.39921899156678,2.45579053272409,1.20609338059844,1.42201253699435,2.79818681629023,1.38367165301813
"774","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_09",1.55515781212569,1.94072244373999,3.46568024139833,4.1984148207948,1.23504553873611,1.51675251196004,2.74647585960569,3.48316301032783,0.834442878623333,1.03981818566948,1.48424373421843,1.64701603168308
"775","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_09",1.62319145807822,2.23754529313203,4.54062714065498,5.76789942043119,1.36508962219787,2.05631610188186,3.77593161095177,5.02263515582016,0.702507951426205,0.69199166993644,2.01332962035139,2.31768572935501
"776","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_09",1.64868642397764,1.91432341321039,3.33481027440657,3.88490841960819,1.50313464212532,1.70040714367859,2.69719951410193,3.22664173385157,0.581951961166693,0.790558934945743,1.54805965584205,1.73704513559847
"777","base","SC_MAC_GRANDE_OESTE","2020_11_09",1.59977659923455,1.88984152366391,2.37472963400563,2.81776406472762,1.22913697498786,1.44255907796537,1.8633241734984,2.26480705052753,0.842898658991879,1.06343255986729,1.29049038447254,1.48492219524338
"778","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_09",1.2078275940994,0.961082956225425,4.64801119230465,4.88248671878926,0.954048621530495,0.740665337875445,3.39849013445763,3.57251306224963,0.661224486126372,0.514597987902856,2.66345068960077,2.81405300433105
"779","base-reported","SC_MAC_SUL","2020_11_09",0.991529666481645,1.08055903413499,5.83053956071382,6.53210658558137,0.718567104921529,0.964126498170187,4.3291365153986,5.00364605363361,0.589494681139263,0.47622875272512,3.33112268819332,3.63451577014565
"780","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_09",2.71264846635892,2.2418731271603,3.04012295176305,2.59629693702885,2.3185264571693,1.85281542757436,2.51260272898765,2.13682101701176,1.13713452865012,1.05913790907342,1.40292131932405,1.22174037021016
"781","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_09",1.38930613958853,1.44643740706255,2.74474560804715,3.14975233508734,1.14861664447621,1.19037956890962,2.0405569442472,2.4200395292933,0.680173237540037,0.776071275359032,1.25336615984291,1.40738477770167
"782","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_09",0.942280281636955,1.19694798202831,4.11453881434219,4.66853568353738,0.60608934741818,0.944666928512055,3.15219372703268,3.75305094031309,0.639265250881729,0.620887600235629,2.15262572935225,2.27587446181846
"783","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_09",1.53145076308768,1.67860604094538,3.28747710827628,3.58863834228355,1.39691561117826,1.53437915757926,2.62935831558653,2.92118817005192,0.460244476381252,0.601258328258337,1.54570500078092,1.66390770113846
"784","base-reported","SC_MAC_GRANDE_OESTE","2020_11_09",1.46329766930536,1.55209167116526,2.18886140135976,2.38775429066142,1.16334058116989,1.18352281106619,1.70876524702753,1.86845551613078,0.680277224082242,0.808363479480496,1.16024793709892,1.30294947681715
"785","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_09",1.06695965345279,0.921824186708413,4.75606350743454,4.94424751181028,0.789377958705952,0.760021055978642,3.46734556234277,3.63357605068082,0.602327812475431,0.437207671441241,2.7450598549152,2.83773205681376
"786","base-reported-no-overestimate","SC_MAC_SUL","2020_11_09",0.973400035620773,1.14454851148429,5.89523617267729,6.58585963489253,0.793533673917767,1.02343437371697,4.39612965931171,5.07593369986318,0.497917446007983,0.461291284432021,3.36762427541243,3.63606390835383
"787","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_09",2.25439766019224,2.48353048943551,2.58021031638766,3.09168415198475,1.86698637336897,1.98789579273706,2.16317896962758,2.54128062822522,1.04036451337822,1.18807847062365,1.25960593686865,1.42351394057479
"788","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_09",1.41408703319763,1.50558238189777,3.18373823865185,3.55360533363933,1.16030216238389,1.21648747325741,2.43699118294664,2.82153228552473,0.749142214957197,0.820342175531299,1.42945900156263,1.52402084407909
"789","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_09",1.00627432029948,1.21450892196136,4.25344708547924,4.7368775515168,0.713472525715524,0.964369216253175,3.30991666849452,3.81848195358915,0.589917867086299,0.622358181287504,2.17735266453803,2.30063384171976
"790","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_09",1.56271611989729,1.68560786799066,3.37385147739441,3.6181125376079,1.43104888371553,1.54097865419624,2.71313602058233,2.94845302225338,0.484942182655999,0.606593389329178,1.58213520638658,1.67722993686991
"791","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_11_09",1.48613844791565,1.56477194892374,2.22629290656885,2.40429123279834,1.1526700921336,1.19621907945977,1.72345137876797,1.88546935622131,0.726999289251282,0.81750362060535,1.20560651049244,1.31028070658947
"792","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_09",1.129498475947,0.956924770814768,4.64879208487356,4.85314995428822,0.870213748585075,0.741210066806271,3.39224712281448,3.54975476599793,0.625915556913219,0.510409856822696,2.67273266752162,2.79759725623228
"793","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_11_09",0.980626693235896,1.12235056665318,6.07851149402935,6.60683702038809,0.782328921964606,1.00352666765323,4.54113534011563,5.08262497096274,0.52134580784148,0.471417261623133,3.47011166968805,3.65644365115248
"794","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_09",2.26784000655117,2.39553574915743,2.66804452227327,2.86025981048868,1.88156970274491,1.9614991770298,2.23203298092118,2.32545569255681,1.0419397787843,1.17086450315977,1.30268788790206,1.33651772477429
"795","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_09",1.39877931292933,1.4707211328611,2.97291084209911,3.41598274810049,1.14241195709052,1.20147330260021,2.23830673573646,2.68464498528466,0.721837497376135,0.797966048549529,1.34970745486978,1.48666489465686
"796","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_09",0.954849757238586,1.15403793485449,3.92449600110967,4.49861251225525,0.627564257856175,0.897949542153527,2.99611042916968,3.58535429752647,0.630666314616972,0.612410070683475,2.04252983615693,2.22036518256688
"797","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_09",1.52976711613901,1.64357955649985,3.25802995469047,3.51287232369284,1.39387139074398,1.5055885173831,2.6028220772939,2.85098501485859,0.462143708765645,0.568516494912982,1.53005954121109,1.6316131945406
"798","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_09",1.45025798179169,1.51961563351473,2.13468287758405,2.3197437662791,1.17029416793006,1.15011295546045,1.68311930662035,1.80091132468235,0.665772661543699,0.782059459695107,1.10094895424179,1.27058808996113
"799","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_09",1.3309170325536,1.04587504082009,4.57718373504696,4.78458052744401,1.07852781084699,0.771353056595234,3.3600260458637,3.48732615972324,0.704813896290625,0.592556819002239,2.59956006286556,2.76421713839805
"800","base-reported-retroactive-pre","SC_MAC_SUL","2020_11_09",1.00441334411197,1.05409497655271,5.63694989308079,6.37367898520382,0.753186908372317,0.936802086810527,4.18654899467736,4.85932648615052,0.541630773324289,0.476410209933731,3.19736723333894,3.56432166289545
"801","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_09",2.55643602309349,2.23066027818556,2.8912846180417,2.70337179814021,2.18615384512305,1.84093593993206,2.37710620428035,2.19419717161958,1.09852714019455,1.04063329792304,1.37115279387315,1.31660519879037
"802","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_09",1.39266202003856,1.42910834405728,2.5918086993181,3.03793472084421,1.1790206069533,1.18062752939314,1.89707983214991,2.31538781436511,0.628602195825479,0.762601607878214,1.20761049806591,1.36489849364734
"803","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_09",0.904499999944476,1.10134239639662,3.87449021954535,4.45657913436761,0.6129337095041,0.839851576024588,2.94923573948866,3.53111858042445,0.598161104387025,0.596934581099545,2.0322434899765,2.22271754516231
"804","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_09",1.53792083187792,1.66735357272887,3.18050320698869,3.48698784229804,1.40058244741559,1.52192226263445,2.53713891436886,2.83138677543819,0.461699811606162,0.595278728406785,1.50235650068587,1.61308392244419
"805","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_09",1.43704489923107,1.52419718220169,2.10711455755195,2.31936666218778,1.17825720227076,1.1551324993195,1.67430387288718,1.80120131555694,0.656983663372939,0.785493896662406,1.06262030116068,1.2694193505528
"806","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_16",2.3021586299045,2.60313196952548,6.77001650865991,7.085435908082,1.93150467481026,2.21388326747503,5.76394776658748,6.11639038345691,1.02646106801309,1.15549415185227,3.09891560580857,3.11501149306915
"807","base","SC_MAC_SUL","2020_11_16",4.02646628556496,4.32946458709292,9.2582059447464,9.58780003163774,3.21342346179853,3.52809576642974,8.20478676553338,8.56196526381598,2.17639003386317,2.22811233994965,3.58966443489756,3.60125536610437
"808","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_16",2.98006305126213,3.0721336077725,5.83337267232173,2.92422808340286,2.70521829981764,2.72596326987259,4.73759661078836,2.26969094424946,1.17839902840125,1.28200196216334,3.00032911715968,1.49836937720864
"809","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_16",2.76653170093435,3.41795440286234,3.52476740836173,4.70182011540316,2.64050401582671,3.19325393626956,2.8568347086915,4.13959330281467,0.712041858734279,0.966764196975222,1.52974303506541,1.69176883381797
"810","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_16",2.35274981637103,3.30669636718347,3.35768257921146,5.86102740029138,1.78974786225867,2.85875734699826,2.77071016578731,5.22274311170003,1.31414910879881,1.41213283105817,1.54205596999688,2.20737171249021
"811","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_16",1.78902975954973,2.23393219553174,4.62042989292925,5.26667022522484,1.5423046829349,1.98094714279648,3.77127355763078,4.4351326641844,0.804254411231186,0.903676332713712,2.12886674231827,2.23453279237032
"812","base","SC_MAC_GRANDE_OESTE","2020_11_16",1.72874100931865,2.02693244870749,2.55181119238367,3.12313734968029,1.29101559118939,1.5176106268267,2.06516183235056,2.64022546771377,0.971044798224834,1.17953100005999,1.27120290096701,1.42982359444889
"813","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_16",1.5893128343384,1.64321600968515,5.52271705135241,5.96186451291079,1.31109443663706,1.38335074955268,4.49556657078849,4.91338626518205,0.786914591748107,0.798107946292368,2.80550832960564,2.96282643969799
"814","base-reported","SC_MAC_SUL","2020_11_16",2.6066976602925,2.86801241365735,7.34438079241907,7.92449362814436,2.12410476019846,2.0235820094892,6.21616762421598,6.73643410341292,1.4005134011597,1.68635784248628,3.33197154272381,3.5349576766529
"815","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_16",3.4184595949697,2.84918055559257,2.57604688069354,2.68418023800908,2.84958277263278,2.62873468376316,2.1486804351526,2.13773062203551,1.76696408492016,0.90447165603899,1.17411219476854,1.35832310438314
"816","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_16",1.95787648464471,2.34797762827998,2.66485127183001,3.26099040721272,1.83459872533852,2.25174771639701,1.99122499057752,2.56645130093708,0.597216857998382,0.575141433358151,1.27518601968196,1.49614900010471
"817","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_16",2.08627938241893,2.53983972924385,3.98269123787884,5.00051581381797,1.64507448710257,1.9388188684099,3.28650739025672,4.247211281206,1.09987326820846,1.39974580682457,1.85458205552653,2.1902350226485
"818","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_16",1.43791825512458,1.73146100409529,4.11774297076234,4.66353112519358,1.22213677627708,1.48885406374803,3.24583214291303,3.7929362642048,0.643382091251601,0.784907035601096,2.0328561889652,2.15639847518809
"819","base-reported","SC_MAC_GRANDE_OESTE","2020_11_16",1.60892159724189,1.70517725393804,2.21786843091034,2.56493740740681,1.33402024806214,1.29603414008038,1.81829781408742,2.08570415304789,0.756744041212574,0.935039688232969,1.07463315063134,1.26251029301737
"820","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_16",1.60035886543178,1.69619193689697,5.75194783765571,6.10294342548644,1.35369865115016,1.42373596982285,4.71917525959228,5.04953446480215,0.75897247801212,0.813310031370947,2.88455436905271,3.00722353087972
"821","base-reported-no-overestimate","SC_MAC_SUL","2020_11_16",2.70245020382116,2.95864790965565,7.54484946198433,8.04206257458781,2.07834532223957,2.09432647320328,6.39698455544985,6.86096783884699,1.52629252253096,1.77369534426444,3.40097317715333,3.54967070199402
"822","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_16",2.86182490077821,2.90052264056468,2.43548615866786,3.29664460475718,2.64185825853599,2.65963985975731,1.96701047679747,2.76976583150262,0.971687194376536,0.854708550453539,1.18323679456001,1.45569438996974
"823","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_16",2.00575921518159,2.39719523986659,2.38161163490799,3.05459429343504,1.90350471601297,2.30184534872852,1.75747571195732,2.40125864961044,0.536362343915246,0.584470513151732,1.20640098851069,1.38402744989554
"824","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_16",2.26719785029673,2.64660858071594,4.25519322472554,5.13198874457894,1.76557382629898,2.0717313635377,3.53796021258876,4.39707994550898,1.22823105858135,1.40217505095565,1.94942202960296,2.19660108269774
"825","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_16",1.52532835222863,1.77846382896043,4.2301199574134,4.72233153008876,1.30757882142458,1.52714266628483,3.36686036957625,3.85684126552539,0.684904580087354,0.809131448653729,2.0537433566402,2.16328197915194
"826","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_11_16",1.62866660994743,1.72267739665456,2.21458144065004,2.56274007501512,1.31722719961667,1.28926302071227,1.80095168548272,2.07695164496105,0.792543406645467,0.964414243198341,1.09623609765762,1.27196011034034
"827","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_16",1.59101518760222,1.65799053587093,5.67902820892863,6.01349752413211,1.34151658566208,1.39126479529513,4.64862566718039,4.95952335458426,0.751963457222987,0.806166795084082,2.85866880518409,2.98223535604528
"828","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_11_16",2.71668866847074,2.9917893955206,7.68055108932161,8.17693147262982,2.08341939205347,2.12516032707238,6.5244894703925,6.99375399726203,1.52625325697465,1.80563133748138,3.44859348398633,3.5855395660274
"829","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_16",2.92060104254634,2.85319703024696,2.4151139450429,2.91894610631263,2.68188350884213,2.62158228095093,2.02644038943608,2.36356028832462,1.08772303038687,0.726630981443329,1.0588927200144,1.38823466790089
"830","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_16",1.92243940900239,2.3430234808873,2.37742927974045,2.85533769513565,1.8110682995535,2.25054963082935,1.73327652285782,2.23905498529739,0.545746634441448,0.561541985193635,1.23467935453567,1.25146026749597
"831","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_16",2.12336557736371,2.51784948056409,3.6208131912167,4.63154010332809,1.66233220702039,1.92272439424645,3.01588011927632,3.89439052447799,1.13965080634501,1.38918289911297,1.61204001235993,2.06259390661568
"832","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_16",1.48202987284712,1.72857232291903,4.19556616199668,4.61178543184456,1.2655463657795,1.48840357926849,3.32387050399771,3.74849621190015,0.665062698719612,0.781198629247665,2.05188930840326,2.13723748888493
"833","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_16",1.59653903762119,1.68377926679697,2.12495967879548,2.43256796832914,1.33418714797574,1.30012046972359,1.7331182106242,1.97859601003567,0.752262428461098,0.900213876262478,1.03156789524522,1.20704169535034
"834","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_16",1.59358467979283,1.62945992541347,5.46459104713639,5.88734891659222,1.30476554255841,1.37996723881803,4.44013635018318,4.84689542932339,0.793981507416364,0.77913708496089,2.78320590601756,2.93316487370023
"835","base-reported-retroactive-pre","SC_MAC_SUL","2020_11_16",2.5610358372542,2.81389239204528,7.11771168190323,7.74717749080216,2.13936887909615,2.02011448592864,6.00464366270662,6.57250179285671,1.33969903640985,1.65658510296924,3.25026931495854,3.47445572778579
"836","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_16",3.77142876103913,2.88928987350715,2.92351560978181,2.44441056185452,3.01086377736301,2.66328020995143,2.42906811298611,1.96837393806439,2.10796081880686,1.03109486150178,1.33467804360116,1.20632132536887
"837","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_16",1.90490031468816,2.270043452773,2.57395386162981,3.11357191335058,1.7716962077504,2.17585058044924,1.91415179236309,2.40879195801115,0.607456544075049,0.541135462776873,1.21982248521851,1.45897742899563
"838","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_16",1.97302266316532,2.40314802153516,3.70020879003206,4.73345514735515,1.56129900623881,1.85165305541444,3.05578681292146,3.97883619501725,1.01376297684906,1.31539756903304,1.71021192527914,2.13075728746285
"839","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_16",1.37499931366422,1.64111277452654,3.93484068738991,4.51023285865198,1.16284189687063,1.41219585113133,3.08068227038665,3.63590770303907,0.603771732823077,0.740230990686193,1.97180637720191,2.1253794732743
"840","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_16",1.58532841767529,1.66675431650798,2.05853751953978,2.41224600590149,1.33780766156433,1.30239513574745,1.67218724805314,1.96816067989976,0.745454833770669,0.872394971413585,0.994576549786565,1.19009460010803
"841","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_23",4.97751397680329,5.43411487952988,7.18574397512852,7.68331118037443,3.93279160326947,4.42208343348043,6.53652437382078,7.06490153565293,2.66966685789009,2.7420352517897,2.51474173483155,2.53169689746503
"842","base","SC_MAC_SUL","2020_11_23",9.16892547995102,9.58409468315947,10.1638241926268,10.6701464996097,8.44697996935933,8.89460770786258,9.64063349148943,10.1670943407561,2.87233099009842,2.87368805296754,2.54495207552805,2.55849499814466
"843","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_23",3.25910165446992,4.6978615756182,2.4370549946338,4.16777552346563,2.69454139400781,4.10559792013553,1.86697126129885,3.65878460720253,1.52015415402521,1.9495254781378,1.27097688769046,1.68704382366988
"844","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_23",2.31651529048725,2.97035956281686,4.25718219555336,4.9629501037121,1.82024802798709,2.58717953227036,3.49617062435332,4.3188793110665,0.99830606048876,1.0235392834105,1.95111336038139,1.9641491229916
"845","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_23",2.36830192191214,3.67143401693382,5.47245303398121,4.31937322566846,2.03338414104249,3.19334318325037,3.95607566363639,3.69663159901779,0.848248863568004,1.45218023784921,3.04686957054956,1.84522966392618
"846","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_23",3.93278543457518,4.50518570677442,4.45286440660079,5.46328165389975,3.39878263965037,3.94862616959369,3.75062889095648,4.69440793548033,1.77590970905822,1.96788569820703,1.94904196318503,2.20941745802107
"847","base","SC_MAC_GRANDE_OESTE","2020_11_23",2.37392367796815,2.77427026809809,2.23857271142137,2.94454400639614,1.81869552797498,2.1178263261597,1.82240507670265,2.58264654804596,1.34606164257738,1.6350631200693,1.06467232131608,1.10535768128129
"848","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_23",3.5169787708824,3.9148468102725,5.34415069729627,6.0769271506718,2.65326686990666,2.82912339926072,4.62642404337433,5.34162012922097,1.79148075210471,2.29355892371,2.3054466721996,2.46773667537097
"849","base-reported","SC_MAC_SUL","2020_11_23",6.52896211697403,7.28363354970079,6.56602007554128,7.71441767275259,5.62325267769377,6.39098897096465,5.88813547764851,7.06001164407032,2.74690949726079,2.83740586319681,2.33241979026928,2.46774718067795
"850","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_23",2.2977924558022,2.84614200547303,2.50894126374409,2.33988234027683,1.92970793644749,2.25701625717937,2.14803621272286,1.78227831166934,1.0094864953087,1.37624871262113,1.08565784421196,1.25062945462474
"851","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_23",1.45776744624943,1.76610436012394,2.75530930269334,3.34043515996014,1.0276219142622,1.24136011126826,1.96853997098894,2.49222250730944,0.827320577774619,0.830457067544405,1.47161439543423,1.79534846100623
"852","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_23",2.82460192198848,3.49487454938693,3.86338405041031,4.99224604565733,2.43265545291023,3.01635488896034,3.25926780030904,4.26145339241668,1.19091930646691,1.42213862003095,1.75350146158843,2.18590098020436
"853","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_23",3.54905181336526,3.99588996413143,3.93159495640936,4.67189512012988,3.12332823599146,3.4691321780393,3.27128114015506,3.94924643580609,1.47650246744616,1.78287306356554,1.79530082711159,1.995527299892
"854","base-reported","SC_MAC_GRANDE_OESTE","2020_11_23",2.16823943526322,2.34579144410207,1.8619139875965,2.22084705859348,1.75644127861892,1.81116887929867,1.43283401221514,1.81934806286203,1.01835093340244,1.3071393987204,0.981140232304656,1.03881475315217
"855","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_23",3.72854923189771,4.03766953575573,5.79889589520883,6.25011831970308,2.72076945601411,2.97491145696807,5.06629495701778,5.52868029750781,2.10011744670193,2.34424373725337,2.41341867979695,2.48270765595958
"856","base-reported-no-overestimate","SC_MAC_SUL","2020_11_23",6.8404560719842,7.46955065185839,6.77620093509379,7.94109861092685,5.89919382413966,6.60242762645831,6.09506291238164,7.30470443592793,2.82374495357347,2.83724775685911,2.36126036148353,2.47376024647121
"857","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_23",2.77641087042231,3.59476547879315,2.1733489312329,3.01706499507263,2.17552860699388,3.01943766724833,1.69738262480505,2.42866076842537,1.35903880839672,1.66727773426828,1.07774805138142,1.53406886825412
"858","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_23",1.58112201699224,1.91423216308603,3.40207683574784,3.91672986603148,1.10239605567519,1.42206662047886,2.56441943410201,3.11505406828379,0.795654539654711,0.845343154252749,1.78844702025215,1.90910843033218
"859","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_23",3.21392725781113,3.78586416394095,4.52314696165042,5.30453799881,2.77923145417286,3.34103552175838,3.77845614466231,4.62282290405621,1.31893949256778,1.43338205580877,2.09458801964235,2.18817732901561
"860","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_23",3.67247170412406,3.98549930617479,4.0399541926882,4.62073872007443,3.20102476422212,3.45195995254745,3.37430765862031,3.89482937958277,1.59639943710277,1.79397164890292,1.8353453373577,1.98981251417317
"861","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_11_23",2.22551234393823,2.38606992425495,1.95499696310771,2.28699483218408,1.77631034143495,1.82220506809759,1.51022059900201,1.88535222087654,1.12109965018507,1.36167992384602,1.01760109309469,1.05368370904154
"862","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_23",3.68596494627907,3.97694875050882,5.71008387673969,6.1669433907179,2.70793225908623,2.90293057663718,4.98128930520733,5.43922666975438,2.04261997639328,2.31826292673677,2.39172989413739,2.4746967005033
"863","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_11_23",6.84960466915212,7.47283161635477,6.79865485030426,7.82208297231455,5.9137148145991,6.60965115987843,6.12068563895782,7.18625460318517,2.82176038563415,2.83494384056993,2.35487283411523,2.44819947632527
"864","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_23",2.6169014822433,3.50069724821787,2.0962942876759,3.02578427770107,2.09143605540884,2.93227343740167,1.67306070141942,2.44900833079827,1.26535186197962,1.63069549425631,0.989857517026451,1.52763591236105
"865","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_23",1.53018806947899,1.79974568647532,3.4311566972762,3.8610065727344,1.0844020083051,1.29046918670908,2.6020442723564,3.04143867640772,0.809099795502308,0.829007886563252,1.77655150476672,1.90933722629634
"866","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_23",3.03621048585599,3.59541613446292,4.07384236165008,4.96047680993052,2.62475300663821,3.11962454472964,3.42150686920017,4.23527333417426,1.25325438403607,1.43717243075131,1.8628184070707,2.16315414317265
"867","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_23",3.50908566997637,3.82624236842257,3.86585740504468,4.40605760111209,3.09702323800715,3.29687472656617,3.20815413583568,3.69737502980855,1.43863499713774,1.72530162853395,1.77485467848078,1.93134340016725
"868","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_23",2.16961439499001,2.3166161876777,1.79862840075201,2.12236218119259,1.75743442347474,1.80299116557695,1.39112118123699,1.70255931135355,1.01940943330763,1.26504576907913,0.945501045895335,1.03834006521705
"869","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_23",3.45167900094621,3.80108622586606,5.46243524072107,6.03550945518185,2.64176262028443,2.74482299185295,4.74208040425529,5.29171135913404,1.68759258828075,2.18911581048878,2.33315095152877,2.47920662067833
"870","base-reported-retroactive-pre","SC_MAC_SUL","2020_11_23",6.39949629789741,7.19915809635589,6.38602116356499,7.53675475830888,5.51225208127882,6.2941394384596,5.71149498069018,6.87057873017958,2.71138767905335,2.8388522721034,2.30506293748342,2.45735806564291
"871","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_23",2.29201175389569,2.44604347681,2.34226656826313,2.08562033261218,1.91524190223428,2.0357841318195,1.9898011099271,1.68569366182166,1.00705200582669,1.20564787976832,0.990639943182299,1.00678734440265
"872","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_23",1.47055519728485,1.70031266199604,2.80140760961141,3.21710837340551,1.040056104371,1.17799220416806,2.01429610253117,2.38182285718664,0.820014706910754,0.813991896705161,1.50338961336893,1.7468656167678
"873","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_23",2.71645614343542,3.44483189072507,3.90137527367568,4.7952817332238,2.33268129852692,2.97311565030299,3.25081265247826,4.06412336220198,1.15501471617565,1.40618493163806,1.84504477525495,2.13484606081011
"874","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_23",3.36873642610365,3.78927927894107,3.48965573915234,4.15943613441308,2.99764162986792,3.27304958948402,2.80654533582537,3.48638616214232,1.31787290042932,1.70439302480074,1.75331257391817,1.87416259812158
"875","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_23",2.15240484765584,2.32181793381339,1.8052675813118,2.1404449702716,1.75049648480383,1.80479573072828,1.39397114161175,1.72183237686085,1.00098272792821,1.27221196807259,0.949896449451193,1.04183857585596
"876","base","SC_MAC_SUL","2020_11_30",9.14220885646371,9.89664625494776,8.64597516583976,9.75402240075906,8.3389792925137,9.14292309969787,8.12936076225182,9.3015343689407,3.39601848430114,3.43389116051767,2.34373008542356,2.3225691905067
"877","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_30",6.15026801960833,6.89470100113373,6.64168964180969,7.44654613982048,5.45636845818419,6.27999283607935,6.15654484675678,7.014221528618,2.38600995571761,2.39441561480329,2.08781251647696,2.09547964788727
"878","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_30",2.36492005251959,3.56427664285021,2.6270637529586,4.15733833698836,1.78914482080695,2.99989218750636,1.95712009977748,3.43574661977264,1.2022681840168,1.5888704164783,1.39220662083068,1.85686611437085
"879","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_30",4.25267568318935,4.90175914752949,3.67488321122127,4.43649967706813,3.01928834578291,3.71201685408991,2.92320867695034,3.74513941955347,2.46771269988748,2.65787204573691,1.7778060326329,1.88800169095737
"880","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_30",3.0661425697226,3.51459632739512,13.5960401188219,4.62824094922266,2.63774684432454,2.77134039089713,10.5837193256614,3.83219030891655,1.26175562205182,1.8786980079139,7.7269873991107,2.28872213240438
"881","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_30",2.21821320211915,3.06034674272926,3.49006711567408,4.98385780142596,1.77675806312047,2.53848286694022,2.737107304973,4.24281127103999,0.905608689494298,1.31148734516807,1.86038183652669,2.22357199588619
"882","base","SC_MAC_GRANDE_OESTE","2020_11_30",1.72630390892539,2.35098137742853,1.4156257273366,2.20110645439995,1.30239504541485,1.92504569741724,1.1309454447754,1.85311359046538,0.885815624928744,1.02233756060598,0.641131887087277,0.947378384418302
"883","base-reported","SC_MAC_SUL","2020_11_30",6.07271213849016,7.07176420325092,4.4285470756353,5.6488918610867,4.96084931994627,6.10611568434888,3.63135074630288,4.85595923863201,3.1690763153079,3.23101867775523,2.01131377143943,2.36031464803815
"884","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_30",4.36652343407793,4.99190096207447,5.04927283583303,5.73232731785765,3.37924685776693,4.09186171692022,4.41451135415436,5.16548249103796,2.34136853770821,2.40870409958473,2.04034599426421,2.0654638072999
"885","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_30",2.05843640883277,2.22156055239141,2.56965013512972,3.37147617397939,1.6938979883484,1.70686202146345,2.03667016512694,2.52356881620655,1.09399080069075,1.10221650789405,1.21497642979131,1.74671362396513
"886","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_30",3.41191279141856,3.79187406421394,2.60760846767135,3.07232113645248,2.46885916128555,2.6171064940879,1.93128614786861,2.33477823011925,1.80647677117348,2.2030024960035,1.32925761251467,1.54676236513461
"887","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_30",3.68822409552927,4.44884717942466,3.30291712490557,4.16991525699541,2.99229925932459,3.69103025056483,2.75156204758188,3.37517815844124,1.85813113614778,2.08490847043269,1.46609850542726,2.08912805664518
"888","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_30",2.03305247107883,2.55594977414918,3.16258064478572,4.03175208169578,1.63519911045641,2.11592472837603,2.43145561634416,3.30293253926281,0.776080349493789,1.07003063077641,1.74586241161396,1.96841532296663
"889","base-reported","SC_MAC_GRANDE_OESTE","2020_11_30",1.76416162340665,2.07689688941931,1.45507102826235,1.85620255467639,1.34695455724724,1.65896712654236,1.12075881643995,1.43821130890839,0.884183873383757,0.9736354073001,0.731670095719714,0.9407125620121
"890","base-reported-no-overestimate","SC_MAC_SUL","2020_11_30",6.63234171562382,7.4482888716175,4.8756960842629,6.06251767483331,5.63038619108141,6.52747815335947,4.05110406560866,5.26850971299076,3.17092102509136,3.24987285477013,2.20848436681552,2.43282409766267
"891","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_30",4.75368874758248,5.26276875804729,5.46760485693654,6.00294629641219,3.79743690761397,4.41818235982696,4.86979473659378,5.4641742477672,2.40920043219323,2.40928866607607,2.06680590203678,2.06887250297919
"892","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_30",2.1154577875041,2.87209206213439,2.45970577495208,3.45441899717426,1.66629460473776,2.12050535059079,1.85716403223638,2.61645182168069,0.864904186491025,1.59253067660448,1.24620008848729,1.77159269685188
"893","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_30",3.60484559510195,4.01210821141497,2.992951171472,3.54651865161739,2.47622000801368,2.80504033249444,2.27132336414754,2.79594857394491,2.0575907081573,2.32792792271816,1.50039050333832,1.72758850531691
"894","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_30",4.03226034658674,4.73150848605943,3.49370988385834,4.3002933516226,3.3170648543082,4.01901169008733,2.90428331986354,3.49473685659031,1.93643952722045,2.08351008947888,1.56599560008782,2.12612501289087
"895","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_30",2.29037740601508,2.74404050927133,3.5990834015291,4.37664485097697,1.85477172407007,2.27953168934718,2.85172974611829,3.66170372685435,0.940543052362901,1.16105481511457,1.86781744791447,2.04948804076629
"896","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_11_30",1.85990194693229,2.11195511579089,1.5592876397136,1.93411825633281,1.42112315928315,1.69739432725186,1.18474941804691,1.54577721046174,0.931313991267737,0.975391304388109,0.820605065777603,0.931746330194748
"897","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_11_30",6.41925000852822,7.23454195050636,4.68575435882137,5.74741328340876,5.37777541681837,6.29760903573616,3.88416580142967,4.94286583573093,3.17133206392273,3.22186791187029,2.12421280300063,2.40192850224959
"898","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_30",4.7339020674143,5.23736025223868,5.40588118555244,5.91712034125998,3.77479481035882,4.39028546493726,4.80132894820231,5.37135884662115,2.40622611388207,2.40534065654278,2.06864379388757,2.06935156006943
"899","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_30",2.02722429186433,2.64105484545353,2.44956647455723,3.16424354123557,1.63102340381662,1.96324952175726,1.87058625945251,2.34496562134828,0.786667693007121,1.44848050232777,1.2216280171778,1.66451210696187
"900","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_30",3.52867105242997,3.87919719389457,2.8388330910093,3.31355486043231,2.43674593081411,2.70311847261251,2.1372789584449,2.55782348210534,1.98616835604911,2.23338107448979,1.41832002008328,1.65970023409245
"901","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_30",3.97473273804672,4.60548096177263,3.51323491684638,4.233449493336,3.26382490798792,3.87428046055412,2.91643756917368,3.43701837963119,1.92462494286171,2.08329686563853,1.61966439290104,2.10180750569618
"902","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_30",2.15872755803811,2.63999660098481,3.33673059197788,4.14857063093739,1.72737366659011,2.19722849767061,2.58598705068287,3.43075848003073,0.874038726206352,1.10617804501672,1.82117956363227,1.99196672389189
"903","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_30",1.777044109964,2.05404149505791,1.46148807664239,1.79931972401554,1.35585037404332,1.63334422239187,1.12476745239308,1.35782881078928,0.893311469055157,0.973554130910197,0.734663416534266,0.944642064144888
"904","base-reported-retroactive-pre","SC_MAC_SUL","2020_11_30",5.99204047648324,6.92335358445582,4.32204257990258,5.45273481143632,4.87600841066059,5.94246544820602,3.53067840081286,4.65965805758242,3.14976753183093,3.21717818622445,1.97309310586231,2.32724286141683
"905","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_11_30",4.19439653092799,4.9257027607187,4.84110177270652,5.64155754645741,3.21640390233513,4.01225612026644,4.1913181048833,5.06718011943681,2.28184704358705,2.40618486485108,2.01846389433574,2.05932205638239
"906","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_11_30",2.1078611977706,2.03153166227409,2.73809679165009,3.07707489800611,1.74488582179024,1.64316096877674,2.18716963800282,2.30946455653731,1.11508123182554,0.808760980040802,1.25087329663083,1.57192927032097
"907","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_11_30",3.43062724989441,3.83268680483301,2.6771051857334,3.15986789661902,2.46388304891188,2.65201505315245,2.00065999565812,2.41210075588782,1.83594951357744,2.22251126232456,1.36821510013089,1.59788163969233
"908","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_11_30",3.44174288966369,4.18561115573186,3.10844020800271,3.80765089197403,2.74127227396714,3.45404277865033,2.58849884649255,3.12248524510854,1.80606994501842,2.00552316682494,1.33646266892896,1.85315156829258
"909","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_11_30",2.0140781148553,2.4817703821482,3.19134851769299,4.01608337696123,1.6192492667751,2.04207909274537,2.45854860982334,3.28640919968327,0.777375809406095,1.03758406840175,1.77452783279973,1.96601235714086
"910","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_11_30",1.70539196119962,2.01411295558206,1.38867441825485,1.75219172125907,1.29278376190187,1.58916781028443,1.0860135630574,1.30492244986797,0.860461580230019,0.968538217409087,0.642344173480966,0.93802000853745
"911","base","SC_MAC_SUL","2020_12_07",5.99548730665429,8.50099790032138,5.37642171871926,6.66636189710217,5.57524475404801,8.17721228303038,4.50764693261181,5.95317539239934,1.8508984840262,1.88022897439433,2.45825555822095,2.43929017793553
"912","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_07",5.04837434908265,6.39353819531897,4.20352677933818,6.18623013158651,4.86791948285964,6.25916356464111,3.59668142047247,5.73528535951866,0.884038370465289,0.863516568836533,1.91788653074794,1.89456749368885
"913","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_07",1.73429470808511,1.30557741760573,2.48705805533428,2.95173260284429,1.51167690588833,1.0801477797245,2.12356074007761,2.18313817365181,0.679415366253333,0.66106554623542,1.01794297293706,1.58775298685258
"914","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_07",2.73803094170674,3.75440686045361,2.32395424821096,3.07342102079767,2.445756565488,3.53285902060518,1.82759987708144,2.47702617870311,0.929466813006494,0.971253489218905,1.11303510109736,1.46208409110739
"915","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_07",1.81827060648292,2.57169177537191,9.25937007816028,3.98966449522471,1.6470115089871,2.1759934383294,7.82613857222016,3.42855075818337,0.695557071300335,1.06902865972668,4.26506357571079,1.77620648347353
"916","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_07",3.13699591086113,4.1315663858231,3.21336364277298,4.34640587038866,2.32387383312376,3.51213125601525,2.47522334000901,3.63092259792301,1.79899026985883,1.83335689801109,1.75348621530059,2.0233150980886
"917","base","SC_MAC_GRANDE_OESTE","2020_12_07",1.06839725172446,1.77550961025768,1.49959913528855,1.69631732306931,1.00950241587644,1.53206693193292,1.22012540934697,1.33958607014163,0.271462857683783,0.82864265892105,0.657455555242432,0.845912697045789
"918","base-reported","SC_MAC_SUL","2020_12_07",4.7573559512605,6.17801351118879,4.22000662325853,4.23351632448597,4.20609037747123,5.75210481037656,3.54194304205618,3.64664650007151,1.84896166953092,1.84726376634762,1.9717886388452,1.67178527160909
"919","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_07",3.72185787635931,4.69640072191294,3.85348477826103,4.931618375631,3.48907176595003,4.51593742460759,3.28655603330789,4.3859708540357,0.866803701278694,0.870733070091968,1.65331467198572,1.78997902650802
"920","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_07",3.25789391628152,1.87180638410428,2.48083710552964,2.84259582741793,2.99631446087893,1.53158080822545,1.94604637709956,2.20094929613058,0.972993801424568,0.844839747586098,1.2511959087533,1.42048377958062
"921","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_07",2.1474183623786,2.78711330171281,2.31872509822933,2.74053242179544,1.69622712498274,2.46286362932829,1.78196012911784,2.20746887829283,1.01761010099163,1.00538681777912,1.19232977857174,1.30287815255461
"922","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_07",3.09178091049715,4.28684535591175,2.92286226977974,3.28110689094051,2.73326053300219,4.0340487765954,2.54217018368383,2.58652233509851,1.04643972061616,1.05396560945044,1.06907289521347,1.69325301934993
"923","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_07",2.77053607730452,3.41925056710556,3.07314900503964,3.45858394615701,2.04316258898753,2.64027673396426,2.44595162713036,2.70607669307972,1.64865564618815,1.83346174107077,1.60737958932624,1.85462773440828
"924","base-reported","SC_MAC_GRANDE_OESTE","2020_12_07",1.10960840224565,1.48476731461812,1.27780485370498,1.45026127753376,1.03905636530136,1.26326818796948,1.01296341489517,1.1534201676388,0.364482871977107,0.735749752633794,0.609140077947506,0.740118798648441
"925","base-reported-no-overestimate","SC_MAC_SUL","2020_12_07",5.29285360497306,6.52616430513756,4.38406357035553,4.42180283604561,4.80376863815767,6.12687749683598,3.7467587765248,3.80622714131632,1.84973236402751,1.84927812134102,1.94450281856095,1.72266754702326
"926","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_07",4.47463286408213,5.26048528566695,4.46736033384069,5.28053526757632,4.28235075511221,5.09933745687926,3.92698091359461,4.7546293215554,0.865630042940481,0.866576322482029,1.76837150219447,1.85268025603427
"927","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_07",1.89024793026671,1.23732596101129,2.15486057021875,2.60525103341631,1.62760266473528,0.96518633370467,1.79457271587043,1.8091334647058,0.755549414026848,0.684866775490387,0.920085279030961,1.45955056589085
"928","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_07",2.16225001406613,2.85697919847731,2.12349986684999,2.49994373733578,1.75873916356933,2.55775701525293,1.68236900804069,1.98615978940994,0.957854881052296,0.973866420522323,0.994526641527055,1.22461170496062
"929","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_07",3.9640447210794,4.90295565020288,3.09903065246386,3.737182664125,3.69042281311098,4.68291999580972,2.53551369754359,2.84140446470608,1.04967779568968,1.05729475251751,1.45038052358466,2.12434621388865
"930","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_07",3.20018193635034,3.81259221683945,3.23102653543379,3.88870420265121,2.39134608106401,3.130367550008,2.4960413225331,3.12122137083268,1.81003133930117,1.83740065170393,1.72759137956692,1.95525959701816
"931","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_12_07",1.26107981803394,1.60994322069319,1.30786217073375,1.5623500553276,1.14235549891421,1.33475409241001,1.032771702217,1.2184378878921,0.52496551094608,0.830833440150959,0.63865151434723,0.795271641498295
"932","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_12_07",5.06006321004624,6.29091875692953,4.39836512044905,4.32334189337608,4.54669111690839,5.8748898584104,3.71334889779498,3.72956093553781,1.84868535828074,1.83942731289709,2.00383959994223,1.64300232959168
"933","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_07",4.24359545067505,5.06812257733677,4.2691980143391,5.02833110179524,4.04084088537973,4.90050605177915,3.72476086020907,4.49338058220637,0.866115167763333,0.867419768824004,1.7330548048356,1.84644509480333
"934","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_07",1.89100922742079,1.23060314759609,2.20909397971228,2.5799433872527,1.63547885853867,0.968237591989082,1.8625495621305,1.79357912193404,0.744777686815688,0.677907333315142,0.921449314366362,1.43729741500282
"935","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_07",1.96436842455655,2.70872340896751,2.077650336222,2.39847712052696,1.51420986734119,2.39219584739697,1.62062348886387,1.88911114438997,0.950221315005778,0.973157224971735,1.03943561713218,1.17537268989702
"936","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_07",3.76683233432147,4.7054514550037,3.02722279117554,3.51294850033921,3.47849004589047,4.47685904674035,2.59619804837915,2.71175787672018,1.04294465366211,1.05008992607971,1.21324806557244,1.89786603218605
"937","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_07",3.18639716033248,3.80303322887859,3.22488782970985,3.92602837179231,2.37751329566637,3.11730941031659,2.49085827694759,3.16606590604817,1.80717811543858,1.83879229026011,1.72529148826682,1.96002817895988
"938","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_07",1.18185883183898,1.52392437528865,1.28618190505926,1.49346549772362,1.0907495611024,1.28034659844067,1.01934352102457,1.18105003549932,0.445887461766437,0.773837325885126,0.611685202809242,0.757643028088298
"939","base-reported-retroactive-pre","SC_MAC_SUL","2020_12_07",4.61265883886758,6.10566928435876,4.22619288710313,4.18525369848742,4.04173837100203,5.67671016019939,3.51746313624414,3.61421816703125,1.84787382960551,1.84637553683187,2.01311498341156,1.60979904257671
"940","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_07",3.56612900253978,4.46016968234784,3.37028094734464,4.2770560037641,3.31537514248902,4.26559423016139,2.86664280347228,3.72549198424434,0.861578954659181,0.864151416537392,1.52114555423332,1.78519804553532
"941","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_07",3.451716926161,2.10972618887571,2.51177463358258,2.44444120616204,3.21174951755122,1.78284813047263,2.02449947592387,1.83140331945188,0.95452938235449,0.863520398719554,1.21424398333306,1.25022614190485
"942","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_07",2.24155273023853,2.89053192088788,2.31658690365197,2.70191319891966,1.82158340132471,2.5854387130707,1.79477289096991,2.15968594793942,1.00727871039805,0.993887165495118,1.16675344928543,1.28859418955917
"943","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_07",2.92642362300021,4.02866139293606,2.89816852372562,3.11357830882204,2.57885203303445,3.76049306567101,2.52003127230797,2.57324646717652,1.00699007394103,1.04382796471976,1.05492138527487,1.42897410680432
"944","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_07",2.81920737343781,3.52792970232276,3.19256784136317,3.4743570039883,2.0768982063168,2.77985282486228,2.58851336494998,2.72414709307816,1.67236128967987,1.83342618182074,1.62264212187186,1.82288836104405
"945","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_07",1.06833375646844,1.41303990324321,1.39458577356641,1.3720837265977,1.00838348662064,1.2293818798932,1.10894200524117,1.07834414080455,0.289520863499312,0.666976865552195,0.648863204527089,0.695596220421338
"946","base","SC_MAC_SUL","2020_12_14",3.35732142113767,4.83404821593174,23.8109931693506,3.61816613363339,2.87237194366427,4.50733984357594,19.3127352719917,2.98432499636366,1.13758057339521,1.40142442659233,12.2768982510186,1.73149968592443
"947","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_14",4.03610547158,5.43005444989938,3.59109863054167,5.36756036778262,3.41314877458474,4.65569512201405,2.96485945185234,4.69534045610936,1.79250148522462,2.32168202058421,1.78131568641325,2.21620735026748
"948","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_14",2.14717128546133,3.28401823295011,3.00586243720061,4.12875322024877,1.6664982356016,2.90185397580989,2.36354842139061,3.530564610442,1.16008998842146,1.32938389876086,1.54798293945669,1.74721779520256
"949","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_14",3.17101415915955,3.9020275801211,2.30601105288387,2.97596485463898,2.56652343812942,3.02797779135326,1.73380338569523,2.34559447014317,1.74146610224535,2.25518366478647,1.20222176067149,1.47214424774168
"950","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_14",5.57873043622482,3.61437470929901,9.08900808692902,3.91864851205139,4.98754118240575,3.20530795265996,8.41889500140404,3.44553270588748,2.13801662093371,1.53263279957698,2.77965906891134,1.64320605338654
"951","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_14",4.48051334451568,4.98724318992911,3.77811059460523,3.23108742025847,3.97849958969699,4.52241500321782,3.20935044735937,2.53068859094683,1.76435839655287,1.79034456027257,1.64533492931793,1.65762103577563
"952","base","SC_MAC_GRANDE_OESTE","2020_12_14",1.43171246449173,1.97660133493402,1.91068651321725,1.37468428807101,1.06299655329109,1.50291012796148,1.60256209986663,1.05017450766015,0.840931971874776,1.10988064570104,0.852564952682943,0.693668550293517
"953","base-reported","SC_MAC_SUL","2020_12_14",3.40274013186774,4.95117252960992,4.1056967001385,3.71770941696962,3.08006103055166,4.61011679335238,3.39352391062729,3.02934886200324,1.27023501176783,1.45489163958087,1.73276106112609,1.82343951177989
"954","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_14",3.45696213270884,4.45788014797503,3.42863134848697,4.62866775782724,2.9762167362895,3.80416984998084,2.83888293541074,3.92873992819266,1.47597111393586,2.01875310643402,1.6788133298765,2.13721967985296
"955","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_14",2.42661182569329,1.72028003443979,2.32133370682307,2.89349546046048,2.00239031033792,1.44881724844987,1.95460450789026,2.28673200157504,1.22318166484173,0.805118165108985,0.983239262028629,1.46348295977639
"956","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_14",2.81378598290151,3.4241943041131,2.11731486215712,2.75168740434568,2.28618507899827,2.76858664996724,1.64074098862996,2.16410000181774,1.36333238476552,1.89914408987148,1.08067250520926,1.36456397295205
"957","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_14",3.58487573937322,3.51080820142292,4.17038228921838,2.54555682534606,3.1681188172771,2.8809130198362,3.68665983881211,2.14640827017398,1.52749055756496,1.58785251103574,1.67236129497801,0.980381968630365
"958","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_14",4.54261862001719,4.98160694645647,3.43894756151967,3.68784141460412,4.04795659268432,4.54293451324494,2.82219229975981,2.95469673380273,1.63007029492738,1.76694392004225,1.63664349641986,1.81029909606914
"959","base-reported","SC_MAC_GRANDE_OESTE","2020_12_14",1.41301797487424,1.83731698392924,1.2787172281273,1.35800729908798,0.944600781865151,1.37206651461038,1.00867358039878,1.08277033832503,0.919554488083203,1.06917452013013,0.660636041120065,0.642241187982816
"960","base-reported-no-overestimate","SC_MAC_SUL","2020_12_14",3.70602699189976,4.9401418403245,4.32045239511211,3.69869715336872,3.45978705796936,4.60311735123495,3.61428588077902,3.04439316597414,1.05506428545209,1.43782150629414,1.73994299680055,1.7875269475989
"961","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_14",4.37785507737683,5.09110631542977,4.61169301698294,5.32241432631119,3.72800039703316,4.36121696153928,3.90760870954267,4.64552255839686,2.0067184703141,2.22458741413744,2.1426187709714,2.23793227324508
"962","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_14",1.72035365001123,2.3936858186666,2.69755618359267,3.41646398750343,1.43977745948996,1.84176070972891,2.08312195935108,2.74841751638989,0.817519402409212,1.32442019751439,1.40320567583615,1.68347444692024
"963","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_14",2.96565784732552,3.45343881931706,2.35724265177445,2.78304652315787,2.43508532383698,2.7901040348985,1.80939269988036,2.19631576722573,1.50979480558453,1.91807766875016,1.17926914131257,1.37560948786319
"964","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_14",3.51970881681868,3.9920810555518,2.54780434825237,3.00610979863147,2.89225949608167,3.04198556231258,2.08914295832726,2.22851888195625,1.62075242671367,2.13860981245521,1.10214826692373,1.65615681231432
"965","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_14",4.76810284403638,5.20229651354821,3.33520338152534,3.40854932417136,4.30689313300502,4.68975991255611,2.66094373352247,2.644186434824,1.56825256088701,1.97934080256806,1.65833651291847,1.73034668584714
"966","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_12_14",1.61885469160357,1.9299923202479,1.21438548048371,1.46108118696142,1.12356637484779,1.46742288004292,0.934506191242356,1.15084451431705,1.01948899685308,1.08543377683785,0.622578253959535,0.668671948650188
"967","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_12_14",3.63909321676639,4.88438821745968,4.08792469412876,3.62272119575552,3.38203118649086,4.55488840326226,3.42249974555311,2.98116355265466,1.0592417083066,1.41558181168829,1.63824599096618,1.7428270820616
"968","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_14",4.31514723224174,5.01749382948982,4.55486999705466,5.24731957981964,3.66941983421014,4.29846423433592,3.84531358814143,4.56814899107266,1.98637677289491,2.20139649334997,2.13608034334713,2.23174918673305
"969","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_14",1.74333775944593,2.3810185780539,2.76460521342807,3.43416912434282,1.44878912437381,1.83327145223082,2.15231449304601,2.76617168785814,0.839373790550376,1.31501219218145,1.43049275776362,1.68710208879186
"970","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_14",2.83998425661958,3.3282301431253,2.23793326307622,2.63432195952482,2.31695148391879,2.70371599364259,1.73557738099986,2.05311276612372,1.37902416882338,1.82864213346987,1.11529839078847,1.31734251557316
"971","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_14",3.47107738179006,3.8180041473879,2.51978663506492,2.79163802873473,2.86513278028853,2.99590346448662,2.12876849404604,2.12614754678744,1.54749962041628,1.97517273426392,0.975348579500146,1.40118959336461
"972","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_14",4.69376730009239,5.11025177421005,3.61751517136213,3.30705192952129,4.21075601762927,4.61595863883578,2.96085750209579,2.59901932038392,1.5333110089457,1.90502583827083,1.70684609242879,1.69098443621756
"973","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_14",1.55598584140076,1.87606285363401,1.22253844810639,1.36234239418335,1.02962771201787,1.40870682616035,0.907575132705772,1.07764498288925,1.00824072612174,1.08145045710985,0.613351138966047,0.653978642583756
"974","base-reported-retroactive-pre","SC_MAC_SUL","2020_12_14",2.79936707742354,3.8074451760948,5.4381375580159,3.7984579806496,2.27978752919894,3.56425948157737,4.35289987705288,3.20287822230047,1.46243891112555,1.08646381807181,2.65092782196138,1.52111116145101
"975","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_14",3.80537618065938,4.69689709117778,3.91366509532674,4.81873725947389,3.20996079966578,4.01979361473586,3.18773611616743,4.13524347533837,1.76083784657095,2.09262086891719,1.96752409992346,2.1520570781128
"976","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_14",1.538491270361,1.97515724997833,2.5392988392198,3.13629410244943,1.35130696414985,1.52964672321269,1.93478078536122,2.49392863982577,0.63651886114327,1.08326053732007,1.28292218866819,1.58160640539031
"977","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_14",2.89081590559643,3.33642114853018,2.27856845285116,2.63794880703096,2.36763641439512,2.70535219441408,1.75501240908918,2.05480287994886,1.43228677837743,1.84046290305233,1.1310480746051,1.31828031311681
"978","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_14",3.3258417523998,3.66306367073038,2.46447587546249,2.75778697030433,2.77473204737894,2.94839825632888,2.09676720342356,2.12628210250685,1.40876302061205,1.81086424635918,0.998296756582038,1.38532698228937
"979","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_14",4.50720166764212,4.91215365703784,3.87535115324383,3.16925084457417,3.99434803856583,4.45911927728236,3.27610323805704,2.49324700385326,1.74874503143345,1.71730434400769,1.70727657041999,1.62695001955022
"980","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_14",1.46099716322286,1.78831647029357,1.19556757006061,1.37119096773846,0.897217948696279,1.32130184049761,0.871964484117794,1.10638038294143,0.992830274697132,1.05787962524011,0.642389703350003,0.617134386013326
"981","base","SC_MAC_SUL","2020_12_21",6.37140440967125,2.08860667643081,20.7830103318406,4.92673459403017,5.73887855450554,1.79666224686748,17.9401602632861,4.06955233845575,2.57015103122182,0.908356730450661,9.07858079354298,2.39137272940961
"982","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_21",2.3583722140711,3.68448581692394,3.48901729868295,4.94766861828033,1.9416330586858,3.22068120226595,2.85338947318698,4.21657960435155,1.11308604519665,1.53070949228684,1.80035303412218,2.28068841551464
"983","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_21",5.10143540907238,6.08965852655615,3.6732158165186,4.5201482812026,4.39890281438865,5.38989898109698,3.0394371494976,3.91624980651606,2.18361519761614,2.36155382235882,1.78723011856408,1.90542337560326
"984","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_21",1.32608582871952,1.58947655668501,2.50858245621112,3.11536566426096,0.904155730205079,1.35445516329609,1.95708059524277,2.57295174996391,0.847422344572173,0.592645848798239,1.23939986285741,1.40702674900216
"985","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_21",4.40340419827973,2.39447530133692,8.07179767831094,2.89818976441112,3.83015842250781,2.19660350724837,7.50866427110608,2.45879162483275,1.92795158019808,0.839193302485081,2.36714394828992,1.33060522679072
"986","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_21",2.08443323695333,2.29955256767908,5.16066945915265,3.03369696760773,1.86148799512555,1.66924678485687,4.26474490042487,2.43930025598552,0.864715535276529,1.34646056153536,2.447740905991,1.5846030720993
"987","base","SC_MAC_GRANDE_OESTE","2020_12_21",1.41002467384168,1.16774188628301,2.00739925056463,1.09186199806925,1.30023401883106,0.930885358203463,1.7149117702963,0.930124366229756,0.489050278322638,0.589212935612069,0.843982324347158,0.505368893050783
"988","base-reported","SC_MAC_SUL","2020_12_21",2.23826344847768,9.83212323936466,5.39782266818439,8.24197654453041,1.92216427107085,9.68760209992408,4.4122270725782,7.47086692048407,1.04858487470685,1.48132998664594,2.65303682397566,2.82279874799391
"989","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_21",2.37834166374553,7.91020982717912,3.6809657642494,8.04762974846427,1.95523317587951,7.714285109595,2.99668701332451,7.63315772352924,1.1270564289255,1.46938789272171,1.91290042705041,2.23350878748772
"990","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_21",3.89629748636428,8.99205998950154,2.84128113037314,6.49594442949172,3.26593643767314,8.57142857127908,2.18953323637747,5.95925630197235,1.68528240404946,2.20408163271127,1.55945419784452,1.96497269687382
"991","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_21",1.3113074511564,3.9641248358508,2.84861076520983,4.83425905685413,0.985870214177875,3.71428571427626,2.26721641609812,4.52758483750156,0.771990826066313,0.979591836732547,1.35776055532629,1.3480241547004
"992","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_21",2.49803488213628,6.94879121005024,2.05178666234833,5.29465100394867,2.09792608863725,6.57142737797335,1.74236003144072,4.83333298850618,1.18103925958138,2.08163284462943,0.888247571426002,1.75555548318607
"993","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_21",2.48146016394991,6.75065955261595,2.39936269253703,6.29814730270235,1.73997443346642,6.42856946278973,1.85442318766947,5.86666609970179,1.53668848036974,1.75510242357713,1.13613719494247,1.86666656588345
"994","base-reported","SC_MAC_GRANDE_OESTE","2020_12_21",4.22683011757909,3.07059598415429,2.93913472797834,2.84604931473916,4.01106482676295,2.85714059520988,2.54408855734548,2.63333270245904,1.12732764426432,0.979592345896182,1.27496819618056,0.924444659548066
"995","base-reported-no-overestimate","SC_MAC_SUL","2020_12_21",2.35808558599448,9.019858353326,4.96192161631712,7.6825901652423,2.00981669409738,8.8666162216895,4.08451543948294,6.89280079913444,1.14914569479794,1.46004732931879,2.44600313545312,2.75969784691491
"996","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_21",2.73201121619149,7.72580184906412,3.69615983968896,7.92128858397349,2.23098134899015,7.52434675577449,3.00495195495195,7.49886997977729,1.33328544864802,1.4748574011473,1.93042653802797,2.23361720308252
"997","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_21",3.73977948435965,6.42585683881229,2.58302847245095,4.93604438038128,3.14998829848754,5.74452423595989,1.96800181040646,4.38006330364669,1.56384616335457,2.41864917471305,1.40447490223268,1.89872841191101
"998","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_21",1.48786878400065,3.88017245677599,2.40682866905293,4.81572654171029,1.15525628584688,3.62714653366304,1.9093996575613,4.50245583122709,0.750743832162526,0.974173206326086,1.16040055723966,1.36179104108235
"999","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_21",2.80869166266821,6.81044317743614,2.19938604630832,5.18572939374416,2.20809863175792,6.42428100623945,1.79138712195422,4.7172035979092,1.62303037083408,2.0842298940058,1.04966702690204,1.75280088750156
"1000","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_21",2.68523137934342,6.70215122387613,2.54555404333592,6.26073710875624,1.94868134262087,6.37739224297783,1.95341367688611,5.82775505117612,1.61095198829308,1.75614859351626,1.27505013700982,1.86474499959506
"1001","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_12_21",1.30263626711376,2.55636954103795,1.39622314109162,2.40057637436363,1.22200056895697,2.29243560783208,1.17465585437129,2.14741654497215,0.406168994114965,0.984885213916081,0.671802458269179,0.925526863132322
"1002","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_12_21",6.74829129240899,9.83932666665564,5.76066814005788,8.14303624498881,6.54538644357266,9.69562391050936,4.8955902787471,7.28152251903312,1.44812858142327,1.47772367875516,2.49447895766232,2.9441908088846
"1003","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_21",4.61637077275507,7.91020906732469,5.37757292977221,8.04767085670985,4.26089188370515,7.71428430983616,4.72068045010768,7.63320784727233,1.51181626858395,1.46938805510654,2.23692686417324,2.23345844990848
"1004","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_21",3.28993740623339,8.99205998959338,2.51498421977604,6.5400983213668,2.76619746252249,8.57142857138424,1.92589186255074,6.01835797562513,1.4303770724043,2.20408163267022,1.38112349961323,1.96452603280068
"1005","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_21",1.24698302770052,3.96412483585514,2.96153270988358,4.85797382670993,0.911807253421378,3.71428571428051,2.3632666242954,4.54955791874887,0.744061005971397,0.97959183673353,1.40974808420321,1.35653689623196
"1006","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_21",5.07593042519571,6.94879033958112,3.63996605064654,5.29465068508482,4.54186689733488,6.57142641988189,3.05350113057489,4.83333270141695,2.09184516319581,2.0816329861146,1.65632803101406,1.75555542349465
"1007","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_21",5.5058686268759,6.75065642975594,5.2090089549844,6.29814627087838,5.10293774507498,6.42856606048074,4.69919261441794,5.86666508740895,1.76604492158607,1.75510299484878,1.84601188764267,1.86666637292793
"1008","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_21",8.90327998812975,3.07059522226505,11.2340582253127,2.84604907853032,8.84814723267809,2.85713970438636,11.0666656062881,2.633332447971,0.831970164774883,0.979592514143741,1.66905795927996,0.924444736306426
"1009","base-reported-retroactive-pre","SC_MAC_SUL","2020_12_21",2.3356537497833,2.0298071617322,7.95884850936134,4.82650540240923,1.94787663562892,1.74125463274593,6.59408621652341,3.99260190219514,1.11059627645736,0.872927778181008,3.69041529282529,2.32066015199635
"1010","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_21",1.96215414554286,2.68352223452353,3.41619169269721,4.12192124310394,1.66364421444214,2.14019446046059,2.80269506481787,3.32776672721865,0.872397882960181,1.37334827452138,1.73660074084919,2.1597835441499
"1011","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_21",3.20600091124511,3.84592531078154,2.4082774994427,2.83006726018546,2.72029731423835,3.219131029941,1.87282969763929,2.1627465158728,1.33466920419575,1.65408250731712,1.27381204245916,1.57350994241092
"1012","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_21",1.3073994065089,1.3371452485476,2.76828799039039,3.01225521273787,0.906088934788014,1.04229151859099,2.16574761732932,2.41846310560339,0.814964884861458,0.741889214146329,1.35789820001269,1.41659059741474
"1013","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_21",2.52913708349602,2.27827755932923,3.2392780340239,2.2543899938866,2.24653596217842,2.0827934062936,2.75806301912978,1.92484851722076,0.979199217341131,0.778087823142312,1.44366945266724,0.974454706334251
"1014","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_21",2.02540212045726,2.2328849710581,2.63339925687047,2.27682271112648,1.75442264444875,1.6429670940754,2.16847004861494,1.85813360857731,0.856154941161594,1.29574443744898,1.25203368978637,1.09296882897901
"1015","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_21",1.20274431006759,1.13830840147626,1.27998279898727,1.07162211122353,1.1280009157936,0.949181053415233,1.07012003305342,0.920711539179819,0.351063303195279,0.505898716677717,0.604625452535537,0.50147715284861
"1016","base","SC_MAC_SUL","2020_12_28",7.02986781349225,3.44808661026707,19.69942199494,8.20334548411538,5.82186307196229,3.10545682422844,17.6138487151378,7.16633016057401,3.58211643965827,1.18333296375373,7.49938519357306,3.55152352457104
"1017","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_28",2.68498528200475,3.24478904105062,2.88888053733721,4.36460654997982,2.29892904635625,2.61684904454708,2.42846430353993,3.65475093043354,1.17874178701648,1.58786055226733,1.34116037983919,2.09176579060032
"1018","base","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_28",1.61922460610615,2.79538393733647,2.06499085496324,2.85538688827518,1.27809863179626,2.60074548294792,1.68976034021698,2.40852713005699,0.782870884182534,0.81654240197332,0.998757755587624,1.28912709445561
"1019","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_28",1.68521898303668,1.91917252217493,1.93832004545462,2.4229815236855,1.47245370046836,1.64059922956166,1.5103484038777,2.00400920598984,0.693450673993085,0.770506001760459,1.008598732675,1.09128699787767
"1020","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_28",4.52781998875775,2.46617870800111,5.12869315090633,2.25446007315722,4.14075633410126,2.27863122962408,4.67184941725558,1.95443643709706,1.54157759384344,0.804149041906504,1.73550668419135,0.950719322609437
"1021","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_28",3.08853126096869,2.33050875473809,6.96441779564756,3.50007544249786,2.73376378943624,1.84370552097514,6.06924244773825,3.00644161306168,1.32653826636959,1.12518497098564,3.03798363502211,1.60301414295341
"1022","base","SC_MAC_GRANDE_OESTE","2020_12_28",1.24192474459901,1.17715754949058,1.90641677951901,1.25346427726031,0.910737176813794,1.06602822182389,1.58635719152611,1.01516578335377,0.697299923392749,0.493595288407069,0.941127387132995,0.583350030561477
"1023","base-reported","SC_MAC_SUL","2020_12_28",3.64595605914568,10.743178873089,6.70798922777036,7.26542330924752,3.20057013204596,10.2684119112503,5.72624151058383,6.36563000600259,1.53558106461154,2.82411701120552,3.0062759713438,2.86528852354244
"1024","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_28",3.03754061912242,7.49285356671336,3.93097379157972,8.18933719290906,2.56092988068026,6.9999997992406,3.26734572222691,7.73322603951921,1.39272548314691,2.2857143458601,1.91357952862992,2.3334405823284
"1025","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_28",1.69338330019301,6.22208049723875,2.78916169790634,5.74184519429357,1.2391052858504,6.14285714284298,2.14469634104459,5.37302216867799,0.946209992978927,0.775510204086235,1.48560769363674,1.66481906086505
"1026","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_28",2.28506563178852,4.73588127264213,3.26095251563037,5.06551987529381,1.82622726116355,4.42857142857034,2.72499581783136,4.70252003195206,1.12999931445469,1.5102040816327,1.49941657952406,1.50930893244995
"1027","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_28",1.85331410809428,4.65985861439106,2.18376782221894,4.59347352214031,1.67669742316786,4.28571389442877,1.84718850135649,4.09999988487834,0.70103082173789,1.55102042127282,0.922516852086044,1.72000002537954
"1028","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_28",2.89818367041198,6.90755198983043,2.61286013449199,5.65390691919453,2.16617601744215,6.57142781611901,1.9180155500901,5.16666644424389,1.42723247336444,1.63265279890425,1.44694561090698,1.8777776263747
"1029","base-reported","SC_MAC_GRANDE_OESTE","2020_12_28",2.24212838965663,3.18478473387921,1.86277817343547,2.86356405526412,1.92469643163065,2.99999941099205,1.57815665828679,2.59999983443786,0.970080271822453,0.857143026963223,0.815130115911988,1.02666664335495
"1030","base-reported-no-overestimate","SC_MAC_SUL","2020_12_28",3.45868197599172,3.76007353262938,9.33618311774432,5.20138809108497,3.04020884243068,3.1968310774784,8.11224532361752,4.3928681900218,1.4243961110094,1.72052741039757,4.09094884368869,2.46402943072326
"1031","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_28",2.81979992254978,3.24947679506893,3.38523862995954,4.30450212532149,2.45456585633044,2.6205010355853,2.82528445651338,3.59791183887581,1.30104344325161,1.59031975020531,1.61620450262387,2.07140012803289
"1032","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_28",1.09674664962076,1.70344129090698,2.0493895557001,2.45630185262935,0.793810532629328,1.31956675423554,1.63760907891851,1.92092805247266,0.609763502746018,0.865836828109083,1.03019545499954,1.27877968980606
"1033","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_28",1.7023886732638,1.94942256461582,2.02962231261727,2.85757407272377,1.52116759963714,1.64121052831922,1.66488735218793,2.35077557198727,0.635948388495769,0.807248251301864,0.937383346784548,1.36470923152952
"1034","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_28",2.4092038012918,1.84562118080369,2.54496554526296,2.46331233489657,2.23089088247768,1.55050300589151,2.17313748589123,1.96766593847589,0.801190216432265,0.895606037550056,1.13011000054611,1.21280526387434
"1035","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_28",2.39374620206268,3.05023053998002,2.131982868637,2.8086411025794,1.70698936484768,2.30710062315264,1.5541472596804,2.12323986030092,1.09689268112924,1.49919178146699,1.08765124854691,1.4978216736992
"1036","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2020_12_28",1.11921491381309,1.30550564022002,1.27648956925729,1.46928369916839,0.975994373518336,1.18135845458394,1.00596474890583,1.17587819533357,0.477104512592839,0.516382508086847,0.610138142042714,0.659818255033597
"1037","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2020_12_28",3.65780791651267,3.50836553009304,10.5241645183184,6.92737826509393,3.20387971788165,3.14100336746829,9.21248893603683,6.00019051908952,1.56703929783103,1.33824196000765,4.50773733545022,3.00019536196959
"1038","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_28",2.72130062709484,3.1514151028318,2.94929704937614,4.10689150810136,2.36365741520683,2.57458850816267,2.48826963318059,3.41295826192807,1.25865551677943,1.48166531261996,1.39261448259139,2.00576835659138
"1039","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_28",1.18601805711603,1.77948465543331,2.12624915209367,2.50112153745827,0.881844840689179,1.40677536859858,1.67218114368356,1.97053634882287,0.646349057385715,0.878009045259047,1.10070445656998,1.28734987677377
"1040","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_28",1.75855188585994,1.9757754312563,2.42569819321537,2.89589394819527,1.55996347606576,1.65227165720639,1.98733872982382,2.38577079752603,0.717918476588545,0.812730510929517,1.14020711513623,1.38015217337077
"1041","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_28",2.03636491406155,1.84747998943525,2.2218658521138,2.42613067994283,1.95467852744053,1.59315667966986,1.91054122405963,1.95040734009105,0.476124735923544,0.836848756097438,0.883265231822325,1.17232587270774
"1042","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_28",2.48835227639761,3.11398544770179,2.34019877654108,2.89106102250695,1.73801375110943,2.4035901470431,1.69957078748492,2.21238324704265,1.22633246305372,1.48810626130938,1.26405530033529,1.51617730072742
"1043","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_28",1.14483092855493,1.36844428022424,1.29163828592215,1.51380011732392,1.0210551394025,1.22872939679446,1.02495743324385,1.21241839939648,0.485260313446697,0.547935989178509,0.606586435023245,0.689506179455621
"1044","base-reported-retroactive-pre","SC_MAC_SUL","2020_12_28",3.62202965798723,3.46574886503295,9.6622000335022,6.09853375654355,3.1512955295005,3.11632459050139,8.51970908556214,5.31062800248063,1.58627217570944,1.29469291672987,4.0592596442632,2.62075571996754
"1045","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2020_12_28",2.71731196088131,2.95220993837117,2.80259710730767,3.83709631123246,2.35202345402214,2.53605585758871,2.36758915338507,3.20086202310608,1.07309765748938,1.35560286080658,1.24359692805184,1.83679461827102
"1046","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2020_12_28",1.18616743539463,1.60717762226885,2.34404938533314,2.67120704001579,0.95938479635179,1.16475639510613,1.84463116582237,2.05078020069608,0.564769193784315,0.913257599443554,1.15433747298091,1.40637089295142
"1047","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2020_12_28",1.80298398571831,2.01747790192124,2.78076624306833,3.16326285893345,1.57108983155206,1.65878801655459,2.26632607623119,2.61358490832263,0.772209552234101,0.862290101853709,1.36154439929952,1.51601395581161
"1048","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2020_12_28",2.27632271218013,1.86566148002166,2.19473718616634,2.32128660593031,2.15686655209199,1.69544695651937,1.93871313122192,1.89856849954586,0.612285640949603,0.684547690291737,0.846296418970637,1.06379129842109
"1049","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2020_12_28",2.08303082318891,2.76012374539248,2.06004281509429,2.63281377664455,1.55061028991309,2.03147109827834,1.53989227007005,1.95872706901159,0.954936022884007,1.36603790487349,1.04979736435907,1.42047881633997
"1050","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2020_12_28",1.0909085702498,1.24459979748676,1.2249737502265,1.40297635172137,0.902604136237821,1.13017513270104,0.974621969580345,1.12222795153484,0.491477281694213,0.507024975850264,0.586842982005029,0.637273524529686
"1051","base","SC_MAC_SUL","2021_01_04",2.85526232955042,1.65451466813529,2.65893249253107,2.18048279046917,2.37720806967699,1.31279401741962,2.26749614379111,1.61872029243361,1.35121095685379,0.944135749020404,1.04448699902597,1.16017508572687
"1052","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_04",3.7948260625895,4.96312210154252,3.80113463104936,5.973708525759,3.23200745779584,4.203082968101,3.11097752073765,5.24149615842297,1.86377778722819,2.46993530473787,1.89494352116964,2.37714328036293
"1053","base","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_04",1.60969494625441,1.89729089032807,13.1899937236527,2.27821140765194,1.42131951961969,1.479688637068,9.58001795060195,1.87320400934685,0.63945775290166,1.02048261693915,7.60278940790997,1.11657678258277
"1054","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_04",4.87015086020682,1.9280647561367,47.0407043365773,14.2881617649034,3.98951275100109,1.57209610112286,36.7913510722891,10.3721494989054,2.4716949753909,0.981063651999411,26.3223971860942,8.43320850989596
"1055","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_04",5.37223112449899,2.13380068244299,32.7435437357472,2.29396325434005,4.70347152155785,1.88871964838476,26.0827686306796,1.92237495108422,2.11799528413176,0.735831406497684,17.4327865068283,1.03939901715758
"1056","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_04",3.33836830496895,2.13356238728897,7.92416503085609,2.86293740439785,2.94024589439515,1.88828361608673,7.20202903506177,2.53667968723305,1.41584112499785,0.745761830456668,2.70740041261632,1.11705641434961
"1057","base","SC_MAC_GRANDE_OESTE","2021_01_04",1.40673754324674,1.13753595752514,1.67349683568696,2.00040637294809,1.12206855431502,1.02906948023335,1.44809809362879,1.46895062612606,0.779560674437927,0.379378706693801,0.709479500930557,1.04775358029915
"1058","base-reported","SC_MAC_SUL","2021_01_04",2.44321627315186,6.96853866058485,2.9397618388349,5.30342525257462,2.14683705976123,6.69996171083148,2.3367271632256,4.4557060421489,1.06301577940586,1.76614242815565,1.36989329716982,2.40285383829365
"1059","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_04",4.91199998947139,8.56070757813867,5.5141298074658,8.42799750569821,4.14307114540704,8.14285713999293,4.77850246153158,7.96657864672882,2.44666247775682,2.40816326562229,2.34742571806421,2.36880673777463
"1060","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_04",2.57890008068817,5.516209878945,3.15048546843864,5.21656555920929,2.09936779927879,5.28571428571418,2.53722900332954,4.71189126809155,1.25160446427484,1.265306122449,1.59541049446746,1.84171258273263
"1061","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_04",3.06858028204511,4.64450520200252,3.79414936867196,4.96113132835232,2.75638253096178,4.42857142857142,3.29553540930906,4.56041556440573,1.00464771163921,1.06122448979592,1.5602262446518,1.58775219869059
"1062","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_04",2.10659103226768,4.4077853160268,2.62259768431253,4.36272086230095,1.59082889135048,3.99999999567509,2.07748683850853,3.8333333320625,1.15187474044339,1.42857142904834,1.39180304789216,1.7888888886548
"1063","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_04",4.09409260680934,6.88684044696347,2.95614527050818,4.87852436467228,3.5599629899926,6.57142856521065,2.37682312945511,4.39999999818813,1.74886144857208,1.79591836615851,1.42753707313584,1.6799999985693
"1064","base-reported","SC_MAC_GRANDE_OESTE","2021_01_04",2.62736593862174,2.64575130853562,2.036175242261,3.06050104768079,2.32213519296546,2.42857142540444,1.73016299056172,2.69999999911968,1.08914751913097,0.938775511049926,0.843058257128126,1.16666666675038
"1065","base-reported-no-overestimate","SC_MAC_SUL","2021_01_04",2.48297921366005,6.97067476265348,2.68294585888408,5.37461994640915,2.16695667281796,6.70275348054033,2.07397097641235,4.57526567378629,1.10171563814468,1.7639603644631,1.32796291835137,2.3561175016075
"1066","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_04",5.37712491575449,8.56068236894275,6.06018675395101,8.42801805516227,4.68485616171474,8.14283102774255,5.36662370642481,7.96658979019289,2.44776833923923,2.40816624545515,2.37950055886197,2.36882463511701
"1067","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_04",2.92920180622439,5.5162098779503,3.50674324860676,5.25036511237132,2.42910134513033,5.2857142846235,2.86971477366463,4.76865042352145,1.31191691007035,1.26530612265868,1.70355145287659,1.81450811872415
"1068","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_04",2.28096826582194,4.64450520186,11.6961016208978,5.00355490440531,1.92617431035604,4.42857142843728,7.86165523882242,4.62085496267919,1.00376317804459,1.06122448974156,7.14392897222273,1.56585178739658
"1069","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_04",2.38302512481691,4.4077432120074,2.78421466252395,4.36270825484477,1.91394539807002,3.99995601759719,2.23266575227304,3.83332059536793,1.20440443117537,1.42857656650044,1.46508020510244,1.78888651690137
"1070","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_04",4.25939715206528,6.88671676258723,3.06281994513521,4.87847743197084,3.74796050496689,6.57130655513861,2.48678807537437,4.399964431489,1.75154544522041,1.79589383277054,1.44375528968763,1.67997175761931
"1071","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2021_01_04",1.53542267142553,2.64568273585757,1.9487892080934,3.06048445167564,1.25382457738566,2.42848410550401,1.68346698362207,2.69997615673407,0.819987231817788,0.938801192508652,0.848358200523195,1.16666957798317
"1072","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2021_01_04",1.97490660073472,1.97202976578868,3.61169248542945,2.96417788432675,1.68199144185477,1.82201051191646,3.15628735242578,2.54779970920351,0.910857907047395,0.484824491567043,1.44481873886854,1.25803963840466
"1073","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_04",3.58642489604514,4.08872197973815,3.69279336742384,4.25784133918801,3.11222956443536,3.40872081555347,3.04428728237151,3.53132088080679,1.64486407278019,2.10076254454932,1.81445733518377,2.08642295401183
"1074","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_04",1.60071808753146,1.67080919415146,2.22891635391251,2.18264148284031,1.35122800063251,1.23007055561739,1.90147341445652,1.76612578643399,0.753068435344069,1.02931633853581,0.971611505274421,1.07932091692731
"1075","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_04",1.76248229616038,2.01303252385953,2.42264642560305,2.67986058354591,1.47316422217173,1.7346239052529,1.94537950960951,2.18187716174821,0.716387661665471,0.806089967229078,1.14237451510849,1.25803883014772
"1076","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_04",2.16833939945462,1.9185581485822,2.61285145157281,2.24227609314437,1.91185952020295,1.64345986194981,2.16579053600247,1.89898463619102,0.752744210630841,0.777482004027379,1.25760253461192,1.08202926806331
"1077","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_04",3.49433468451895,3.93163862194027,2.19962766608679,2.46666498772523,2.83030000577727,3.3568242615963,1.60542698938406,1.74381092801508,1.78426269882134,1.78143180842627,1.12097088719679,1.35369274793995
"1078","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_04",1.0562267994519,1.09386070758697,1.42703566079503,1.54353106597441,0.922658140517295,0.985375634189053,1.16248293383495,1.16590447018898,0.507469556516603,0.348187412596958,0.69654297995178,0.721474537785004
"1079","base-reported-retroactive-pre","SC_MAC_SUL","2021_01_04",3.4235615926648,2.03268054681537,2.99820981246121,2.28196734750017,3.03971192899476,1.50651715970284,2.59824137254088,1.82133355023582,1.34222466708056,1.16612281069519,1.08391158245782,1.0902716218444
"1080","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_04",3.00283845398118,3.716037012736,3.41736983676294,4.70839967035566,2.67657957113674,3.18448366981013,2.82243895609154,3.94806829552533,1.09866314495253,1.80410149233725,1.59479967948918,2.14303049460453
"1081","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_04",1.70323909838136,1.86366950199353,2.49144223837927,2.78305578360534,1.41206896618763,1.35887374510564,1.99166582750925,2.18526641130904,0.83063597881545,1.10150738330048,1.2088520017156,1.39468026350489
"1082","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_04",1.65915272593165,2.02642504001928,2.53401079822805,2.97253800217104,1.36999764631419,1.75554337290265,2.04296690574744,2.47148664817625,0.659200959070535,0.788225575723074,1.2459904773444,1.40359548576306
"1083","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_04",2.01767528310498,1.77419620984395,2.11855537406562,2.33069426668101,1.8077922230395,1.46062357629917,1.77755838026223,1.86475100517037,0.701962569046594,0.903221789916405,0.987291726315516,1.15792330722085
"1084","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_04",2.23436893541799,2.80054609837194,1.81911303608758,2.1447086684943,1.73417706729963,2.05629543627288,1.47905940842409,1.6768058055491,1.2547473977595,1.63882503554467,0.850791602313914,1.08993794058626
"1085","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_04",1.22171719542645,1.11295286832197,1.69688415036574,1.87773394301742,0.93832338898619,0.997310564081688,1.2261759302198,1.35534287684483,0.688391177292621,0.477292075490203,0.915425917489135,0.995820512152185
"1086","base","SC_MAC_SUL","2021_01_11",3.19415606324005,3.36620812818401,2.14124710550697,2.17109366253691,2.50110834598518,2.46198731023245,1.63806080148546,1.51014822262943,1.79477962901386,2.129744703142,1.03762617502712,1.17032474534245
"1087","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_11",3.15767492159736,4.74778846596387,3.5830494503534,5.87889077169581,2.85351037949341,4.06144632702725,2.86709805520885,4.97063772476699,1.05835294766147,2.37830098255443,1.68088556897129,2.4593330385232
"1088","base","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_11",6.46047513860406,1.99875801203496,84.866542689318,15.1464028944499,6.08293979255047,1.87566435351293,65.3787000135653,11.0698270852687,1.71327884677585,0.554024826609374,48.3792806870906,8.85025753488026
"1089","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_11",1.73380789385963,3.219380510261,3.1836350093583,2.7063496959417,1.33590626240563,2.89782955259321,2.57886070683596,2.23487024611182,0.742466945989671,1.06531760599611,1.63312300466305,1.21515097769943
"1090","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_11",3.31066234273671,1.52659031480712,31.3441412030468,2.10088895569059,2.79581420432634,1.2178748205114,24.4171977884828,1.80561855084652,1.51149803942333,0.839297547373081,17.0824668056243,0.91877926017122
"1091","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_11",4.17248014738883,2.21322027812133,3.8842782720568,1.82425252018639,3.63725658017283,2.16414361832622,3.58494614879847,1.51944430946297,1.82433968551799,0.387385824091715,1.2486547386839,0.858608125689024
"1092","base","SC_MAC_GRANDE_OESTE","2021_01_11",1.53700862734625,1.04602341738868,1.98129882467919,2.01102185209131,1.27681192203398,0.866583356041968,1.74642495287185,1.50594889515855,0.757898459696866,0.472979617951107,0.758662083706583,1.12345980055124
"1093","base-reported","SC_MAC_SUL","2021_01_11",4.27313949252242,3.45289047043729,3.35655517992824,2.62404273926983,3.70049987357717,3.07592047269255,2.923970836382,2.24825537651507,1.50301230429309,1.25929771231867,1.27885849004808,1.03424081619157
"1094","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_11",2.99757366370894,3.50178451972106,3.34374523303837,4.27664788021712,2.80848338464932,3.17295619126469,2.59573195039936,3.34368966175605,0.746732779740906,1.26140054705788,1.50180010661179,2.05508845286606
"1095","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_11",2.30238239441896,2.48481188970845,2.18547532495376,2.54258263339275,2.08638337474076,1.98371553947039,1.70785984482089,2.03894645265644,0.826805939899548,1.34717293118827,1.07497779778491,1.16627560796301
"1096","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_11",2.85422283576428,3.37921784101285,2.80901943090126,3.30651549527072,2.54580937534032,3.07892096298286,2.35772315459538,2.81049808366551,0.999628740916487,1.06233626406074,1.24079441302842,1.4805932933819
"1097","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_11",1.38012586691972,1.8398133367278,2.16103246725162,2.08797906214348,1.03013615035653,1.51324638446848,1.82201885180448,1.74704977210732,0.88311907260301,0.917226286920355,0.987170280144966,0.978049912890997
"1098","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_11",2.36476703985715,2.1506500492494,1.6180869842597,1.62511867540156,2.34861912915361,1.99085620020684,1.40845905669759,1.32553630983305,0.251927808820339,0.693031724204601,0.674249556914978,0.774693949308311
"1099","base-reported","SC_MAC_GRANDE_OESTE","2021_01_11",1.17128025629315,1.03592860430978,1.60980615273967,1.87826336519242,0.95323979611235,0.881824226709826,1.25717081780114,1.41422740438022,0.58918112246026,0.502521800684219,0.809860939003186,1.02477134864445
"1100","base-reported-no-overestimate","SC_MAC_SUL","2021_01_11",3.91719588715924,3.26508358392998,2.95441362729906,2.3345908840188,3.45677545551062,2.83576156561681,2.53973959029128,1.95211234026939,1.27776839124566,1.36174353599815,1.15115959106372,0.966519746923986
"1101","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_11",3.1117573088681,3.71632325139846,3.77980256178129,4.57114069856676,2.89234543011843,3.33184129134842,2.92661790889098,3.61510336444703,0.874860940026719,1.50880974709977,1.74358880426858,2.19182887583267
"1102","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_11",2.26743137626025,2.41958170979012,2.07789565950068,2.423212802761,2.07863419974804,1.95002774157596,1.59885086075332,1.92091424471206,0.755133066480114,1.29114335445615,1.10536870326436,1.14185810208448
"1103","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_11",2.43668319742348,3.05876161864325,2.56198869768687,3.01301353918003,2.16230599706687,2.72261109380594,2.11867252067141,2.53214151569726,0.87399253037075,1.06105933943577,1.11579380292735,1.36866485859607
"1104","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_11",1.45267848528919,1.84770632362041,2.53843777610044,2.02906551465151,1.14121510112096,1.51881494526003,2.1550529906087,1.77701771309171,0.848614459203566,0.919400411798803,1.18250787527141,0.838650448565674
"1105","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_11",2.28371548233204,2.14199796843948,1.57412922951087,1.63647615450385,2.25786400222676,1.92498781300204,1.36060904030565,1.32123000295888,0.279443167195949,0.807805097749926,0.671348336498195,0.795094443481561
"1106","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2021_01_11",1.09988481764506,1.03876749767062,1.58535045010833,1.92037531580557,0.931629161938739,0.866210647822048,1.23135798414954,1.43995012067914,0.554241141676089,0.472833733561036,0.799100050067479,1.06199811196664
"1107","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2021_01_11",3.92722269863179,3.29956070373993,3.04805589450725,2.43295114721414,3.47106340393739,2.90020075547012,2.65374702698282,2.06091527681305,1.28761763509711,1.30415147373738,1.15655375118455,0.985044515182482
"1108","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_11",3.0032958802367,3.41491708305539,3.6088926034564,4.32279341499154,2.82596986423218,3.1020443915252,2.77948788679796,3.35988335692882,0.696307275779239,1.21823601648439,1.60166566068881,2.06716841826249
"1109","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_11",2.24008101220886,2.30526094265324,2.30274694207546,2.20558359915164,2.08870986992532,1.97460887125205,2.00759477121271,1.69434847817545,0.679530921970431,1.0636039840332,0.895281082039213,1.1325127035702
"1110","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_11",2.36884075767571,2.96377071683327,2.39938812055697,2.83794546998543,2.09674632542603,2.61494546451238,1.98063192006929,2.37479602100926,0.851606032171223,1.0600389606752,1.06573243218011,1.25636281530606
"1111","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_11",1.42707522838161,1.85381026922138,2.54515550009925,2.03609710203996,1.10782072083386,1.52248868017784,2.15406305075028,1.78352673797375,0.857439976271064,0.923369736163047,1.18971539930115,0.844180914487583
"1112","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_11",2.38861148454547,2.15094567970726,1.68573400212717,1.57091543255594,2.37041544110288,1.96458866641445,1.47820176362475,1.28904349384607,0.256569967450708,0.762933008729956,0.685322677046807,0.738926353277685
"1113","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_11",1.07935286122344,1.03326332866254,1.463340829489,1.78710519028838,0.932086173631682,0.865220978269693,1.19116576119822,1.33680184632049,0.527035916731693,0.456597687743941,0.684384079747523,0.965261085199315
"1114","base-reported-retroactive-pre","SC_MAC_SUL","2021_01_11",4.50474651822107,3.65121803403457,3.48343187406492,2.75890822738471,3.85709572773684,3.25653497987385,3.00997025998955,2.36676982426768,1.64459108862268,1.24399661272364,1.37403288138825,1.07312320748292
"1115","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_11",2.94852198260158,3.42260938080103,3.17846796856463,3.62157492985504,2.7016650032675,3.11025605901709,2.63688949832621,2.80542281681943,0.912839849167122,1.2176484839106,1.44559838987099,1.77334541058623
"1116","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_11",2.27538067371684,2.48857297136905,2.11131516425745,2.46273538235375,2.020418366291,1.98073115013798,1.63398651797315,1.93964799706892,0.906227533275417,1.35420692285637,1.11597366052864,1.16373375211871
"1117","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_11",2.7335054472649,3.27067842837394,2.6192921849187,3.11845444488474,2.43550396669625,2.95936533651711,2.16888281698359,2.63344353217375,0.965801609199278,1.06103799310084,1.14219940260772,1.39682912196031
"1118","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_11",1.47375899985339,2.03598026347735,2.02192997264986,2.1417305394725,1.14740397125922,1.70511080225291,1.77126693709729,1.77770503084564,0.864076744966502,0.961397648154792,0.855776787188543,1.00017207320073
"1119","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_11",2.50221378440802,2.16805982939741,1.73203689062523,1.60039833610419,2.47295345438644,2.065443672454,1.51464860061218,1.32007416528911,0.28739288728138,0.564608327500405,0.701840285442255,0.767669661247324
"1120","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_11",1.20783780971102,1.03934937315636,1.48691715989688,1.718737482386,0.971461941222495,0.905888806910476,1.21628733090699,1.30626732239419,0.586266730248093,0.493236911501071,0.696120480635069,0.896153235003167
"1121","base","SC_MAC_SUL","2021_01_18",2.18182059385289,2.29478730743109,1.72850534685575,1.74871328895656,1.70146242087093,1.62935335274992,1.42854864309247,1.33691880249139,1.14383245571539,1.3767777213516,0.786995344283522,0.871848142884818
"1122","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_18",3.70965604027708,5.18670622177209,3.5923426851693,5.42716595966077,2.90279803886302,4.50235112174334,2.70827063881538,4.5220698948913,1.81895139805202,1.99629747570008,1.75987360458669,2.32504248963243
"1123","base","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_18",3.59707716329656,2.90226424967748,34.3730725197795,7.55309018048842,2.8289367290045,2.62643243961593,26.4124713461464,6.08870697993289,1.85900135561757,1.00307283477118,18.8271289182882,3.67289455525092
"1124","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_18",2.42989848209456,3.35799485296035,6.51366930377584,2.46677782157338,1.98306303083681,2.71678968109968,5.67821465032972,1.97413832255388,1.35760007107639,1.70063115495377,2.7544233315514,1.16952858289762
"1125","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_18",3.53015273768278,2.71209150710413,6.32780287718698,1.9662999426467,3.08611974952021,2.52313538921391,5.59175369193941,1.73117843762478,1.69079526247083,0.632602575716492,2.43118940311885,0.798857954034678
"1126","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_18",1.30684567778605,0.970701016026658,1.63986474348058,1.71880481765803,1.13947133217485,0.74692819226234,1.37636746188354,1.34705165189908,0.537776494228486,0.51386901842836,0.743581645979088,0.856177325885245
"1127","base","SC_MAC_GRANDE_OESTE","2021_01_18",1.55570573489375,2.03776523461065,2.2756161195281,3.21608666676166,1.18122850291352,1.52292198108515,1.78323899412371,2.5964731421744,0.892049944932255,1.18308664848376,1.16078892914519,1.65569719920259
"1128","base-reported","SC_MAC_SUL","2021_01_18",3.8622680534672,2.84539709667946,3.35551451078021,2.50892889234856,3.47010978506027,2.50882869086709,2.98326738703026,2.21291923796059,1.38934173206781,0.946213188318936,1.2784467822007,0.972623771743186
"1129","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_18",2.5652249861094,3.26773043354093,3.05965988389827,3.46057399903036,1.94329435866781,2.44530598015086,2.37677121769208,2.57873289968664,1.34850917146341,1.71514764757507,1.53115471739028,1.67190276114902
"1130","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_18",3.04564100684156,3.46898077331106,1.90459784855173,2.05154087703947,2.64798928481082,3.11419900090573,1.48513431987378,1.54994684406515,1.33624022760143,1.27070661208061,0.919610236653461,1.03534784971878
"1131","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_18",2.52465249956377,3.59095313336419,2.10544220986432,2.838657393848,2.11051518655384,2.95406028863683,1.71581166238685,2.34968989552454,1.01239927234478,1.8137506843397,1.001395700549,1.33442530281444
"1132","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_18",3.10344205965514,2.7597562326448,2.05829503255904,1.93722272530099,2.95060855014561,2.55294328535354,1.73705089453639,1.65399955851227,0.780154647503633,0.681515998988609,0.940485480471981,0.846794618615788
"1133","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_18",1.04470063411759,0.951458550157901,1.50459964429928,1.40414635305672,0.940284724865685,0.715102111315397,1.27393075735845,1.13857958342868,0.400176718105531,0.508571729955207,0.655240556684487,0.689685332905164
"1134","base-reported","SC_MAC_GRANDE_OESTE","2021_01_18",1.46173417373003,1.58533946063944,2.01749189959879,2.45336989594783,1.24453990821055,1.16915861843708,1.65023850100672,1.90626334859469,0.718514260936532,0.926762369233951,0.892631037739606,1.2989481916556
"1135","base-reported-no-overestimate","SC_MAC_SUL","2021_01_18",3.44143516306944,2.57438274585561,3.04016022715897,2.29305491706756,3.09307445015769,2.29287371134894,2.69072891426284,2.02275474370942,1.2134242759242,0.87460730438346,1.17802651282552,0.891844629357754
"1136","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_18",2.75527344549989,3.4409709119492,3.09177455954254,3.43050761421353,2.0251350349319,2.61864330507521,2.34899207205095,2.54768005362949,1.44143893577603,1.77730620700411,1.60182533687312,1.68832982372574
"1137","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_18",2.89016020601648,3.20142366435106,4.00348575619991,1.93680415500827,2.49362789114062,2.87804042978459,3.52573736061146,1.49397107256449,1.35918662587941,1.19330548247742,1.45424899861153,0.953128350605424
"1138","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_18",2.83766961482479,3.33417213863156,2.10748032517566,2.63276927252623,2.32970528530811,2.71144444674242,1.71361112171901,2.16140066344113,1.2849507506603,1.6959059760392,0.943866832682364,1.22248709177035
"1139","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_18",2.91738748002665,2.72032623564721,2.36873924275702,1.90838791554393,2.74631521931069,2.53402121724413,2.1195516488184,1.66466564322989,0.668772771155256,0.641045856255976,0.906550097593665,0.804182948580909
"1140","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_18",0.977955770695276,0.981973488920885,1.47805511101444,1.40001353611859,0.874191525113845,0.752074546688303,1.2457214538336,1.13532877858812,0.424092861230124,0.492955044645258,0.631296212777572,0.69505918988016
"1141","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2021_01_18",1.49647464983786,1.65872996001469,2.05241186504167,2.49857315261392,1.21491096503011,1.1491807969904,1.65985126177174,1.93021818408981,0.808907474182296,1.02716081401233,0.95025260683823,1.34945706126382
"1142","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2021_01_18",3.55622000621032,2.67935177515354,3.14730221098189,2.39992260340406,3.19847008556853,2.37116122278816,2.78998703463317,2.11382233415849,1.26219350260526,0.880408882337493,1.20958538687974,0.938055173310798
"1143","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_18",2.62630200012725,3.22625375498231,3.17459095133122,3.23184458109025,1.96796837524808,2.39667719434415,2.5153524228845,2.37916038912188,1.38643632746492,1.71883743590037,1.60122828766737,1.69261728687659
"1144","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_18",2.98484183492205,3.25262194999933,2.64614644484758,1.89950767671395,2.58667638588154,2.92470622053115,2.32801293408178,1.39473687764345,1.33562634803527,1.21406188899111,1.05878444194601,1.00013054376335
"1145","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_18",2.814111295305,3.20551421499644,2.11076804960128,2.51688809013812,2.30988184708411,2.58447896494848,1.71289687999043,2.04004724836272,1.2715223555838,1.64213988681231,0.953344503788787,1.18390594651638
"1146","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_18",2.84013297115673,2.70764081755359,2.34792280804736,1.9335048749432,2.6577328308887,2.52452364753991,2.10583182518483,1.69971631466512,0.697300358734744,0.623587415873101,0.871624623371746,0.789355437502672
"1147","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_18",1.0204092681917,0.965800047272635,1.54014969090714,1.38085716976233,0.917770641697813,0.735579454975928,1.28865370243018,1.11145159810697,0.422367526443801,0.489672673375106,0.672158719953277,0.693753218957854
"1148","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_18",1.45980849002584,1.53421576616186,1.80461004080643,2.18532034948173,1.27676627604245,1.19297094717239,1.48765788439871,1.7357340358339,0.641542221096095,0.868148864883053,0.812468753820404,1.0566357899872
"1149","base-reported-retroactive-pre","SC_MAC_SUL","2021_01_18",3.90945113725168,2.83222643541272,3.44696225381981,2.55876258912354,3.51053344463255,2.49695642220874,3.07157828230643,2.25816031346937,1.4052071243698,0.940254553913377,1.29600856590695,0.987710400772845
"1150","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_18",2.48169993977475,2.97318096761308,3.17201055201429,3.13864894053018,1.86470842869716,2.2170183913551,2.52850949099387,2.31802050985734,1.30000865426999,1.58051010905311,1.5922643408829,1.61885776284177
"1151","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_18",3.08399954914479,3.40144561491007,1.85714224822908,1.95119876526422,2.7180672501715,3.06158325124598,1.40396094133487,1.44466290916694,1.25235199323986,1.21970645910188,0.9317049996757,1.02095470266922
"1152","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_18",3.04007756799903,3.54355448280536,2.2196852823081,2.67623111300568,2.46516175793917,2.90500554587443,1.76038232321011,2.17196060748585,1.48776516460523,1.78785090758761,1.05062821529441,1.27031165873615
"1153","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_18",3.12442920836594,2.85977759154252,2.03056021708636,2.01422792129447,2.98547164378516,2.65413674647423,1.73142957610116,1.70235729988724,0.708971246438011,0.715293303506927,0.89156922877236,0.912930696777045
"1154","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_18",1.1405452690006,0.902670309724343,1.56297364026886,1.35983394644663,1.01182266043064,0.715210662517494,1.31811309969359,1.09872392796689,0.411415149683185,0.479500494659609,0.69716721979211,0.673111931659431
"1155","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_18",1.45680215472061,1.55541026632235,1.9684134290719,2.28588775925786,1.26180982050099,1.18260827641652,1.61925672867458,1.79370919350149,0.670175873165201,0.894066238340285,0.869823691409048,1.15767374666738
"1156","base","SC_MAC_SUL","2021_01_25",1.58910859404439,1.58334118317251,2.27848198823596,1.67294651252199,1.42638172201044,1.34645440883951,1.95314581791802,1.40175113511852,0.565499019255443,0.636474259241038,1.02591168826037,0.709542441340008
"1157","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_25",2.28588193733087,2.52207010661114,5.65922504665978,3.51422401646654,1.86515155002228,2.0850240035864,4.75072010702217,2.78081566058476,0.958662633925341,1.17059357443862,2.57374252773286,1.63131035081632
"1158","base","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_25",4.20989749962185,1.16348186905106,27.1263834209533,6.3365909576983,3.83778511912937,0.946077793816167,21.4591307023867,5.07570256101049,1.54808069107182,0.622788992400144,14.3987132796668,3.34802514579442
"1159","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_25",2.13928572432618,2.00180980743262,2.05911500418295,2.29694126041601,1.59222633111027,1.76868903682862,1.6465065094666,1.86506142697322,1.26985551832667,0.757540309132576,0.98310924933715,1.02615653279509
"1160","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_25",2.01590533043252,1.9441715416591,3.79295485617517,1.75349687024516,1.89492450921078,1.66103505050281,3.29422196924921,1.40943308351067,0.498241260052781,0.895074850292256,1.55054951196902,0.767316343089611
"1161","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_25",1.43426630938301,1.70551979024513,1.9873044992857,2.77329797701886,1.23883706689145,1.47611561288896,1.53412332983295,2.16872942043572,0.659075040045717,0.7459369261728,0.945026159115114,1.37731751580577
"1162","base","SC_MAC_GRANDE_OESTE","2021_01_25",1.76002592984671,2.21773095443543,6.86268442289082,7.88835944398649,1.30393215108221,1.59564791627175,4.49736360128964,5.53753100021261,0.889962287444836,1.25849738307233,4.04643102928331,4.37693684790275
"1163","base-reported","SC_MAC_SUL","2021_01_25",3.67028288935725,2.82160868206272,4.34461202644693,3.06623826311995,3.32243731975255,2.52020418591252,4.04709158060562,2.80410074242027,1.38665849849363,1.19406570642165,1.2692721387925,1.02291011377183
"1164","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_25",2.77573847072891,2.01286313683121,3.55318371588909,3.21463320817272,2.31066222157572,1.65369819177612,2.98963171230912,2.33913200669861,1.20298166693508,1.05929200688774,1.61235761310844,1.57896057906652
"1165","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_25",1.498334607906,0.592289577768972,2.75933016776733,3.17223865578241,1.3847144435403,0.511926379909444,1.92820042831446,2.04003860738163,0.490045743317841,0.227545802148054,1.3759222420165,1.74499073539628
"1166","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_25",2.01993758841292,2.33797753226806,2.0592198427825,2.52272100994208,1.78019472055619,1.97119653420906,1.67631755672301,2.09983206685661,0.747224387587822,0.941152612377287,0.91904292330748,1.08147166315076
"1167","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_25",2.31513318972552,1.83429474803039,2.13444551288172,2.3084556854749,1.9409484148418,1.69025814233526,1.72664525158246,1.73270948605026,1.16196010513508,0.573308424384355,0.980326542106728,1.05807940977911
"1168","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_25",1.7062697625661,1.42424834389773,1.88171493319593,2.02287063592823,1.40975782832066,1.23387667739919,1.54518288407337,1.55429452802404,0.796909280923949,0.641052187611394,0.922766352569385,0.941947358226437
"1169","base-reported","SC_MAC_GRANDE_OESTE","2021_01_25",1.69701066736069,1.71681953071713,6.25965273673207,6.7772502557042,1.44088988775879,1.32791765272579,3.95298078929212,4.40952077936109,0.776939755800698,0.784383285087207,3.76757722965323,4.02049471703663
"1170","base-reported-no-overestimate","SC_MAC_SUL","2021_01_25",3.30407245155602,2.58254272579785,5.94386100466891,4.11506118197959,2.93154326715693,2.31412743766886,5.3699200328948,3.68870697127233,1.36175621209684,1.08857245740739,2.1443878182235,1.55486179340106
"1171","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_25",2.12887803098166,2.06998498040184,3.17282480709975,3.17089419391296,1.80674336875421,1.62170535087828,2.53199446788874,2.31925392293393,0.823249490173214,1.2203276919062,1.52465479606378,1.64241538179167
"1172","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_25",1.69459327786386,0.901639397791398,4.06551998606244,2.03382252577402,1.47497957558116,0.75960742413373,3.52146259830389,1.632964003766,0.743813691861047,0.456201393238394,1.73457176639072,0.993392620027806
"1173","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_25",1.94739119845078,2.11962607687873,2.26389110896378,2.49320756687423,1.69500381677795,1.80958957467285,1.83643324644902,2.05125176415216,0.836879929656836,0.818344778259652,1.01953265886545,1.0853964053872
"1174","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_25",2.02756321163297,1.83472373504225,2.71051271467015,1.83275043007521,1.89077059910491,1.77050347106444,2.42747605135657,1.55232724461344,0.566724375119911,0.419193913436775,0.973368162907863,0.647275271400666
"1175","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_25",1.52265775160469,1.40362815877532,1.84669000277228,2.07227168648728,1.28411221676881,1.18726887713371,1.47561176917766,1.58972221022092,0.651121207027127,0.683106741056499,0.884103389632321,0.976661995444358
"1176","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2021_01_25",1.67686289600347,1.784846467182,6.15571299160954,6.77011982549904,1.36736928207036,1.29773914956078,3.92828725661069,4.4251199986723,0.72348726413388,0.928464943338482,3.67508390803819,3.99238926585132
"1177","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2021_01_25",3.35949162188618,2.68045823599879,6.51639633612054,4.72278373155356,2.97955137805119,2.4021329940885,5.84583720502464,4.23065148916589,1.37580519593869,1.12780192551409,2.410300238137,1.78934524718601
"1178","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_25",2.07793325926104,2.14065616762165,3.1081358329304,3.24682693881644,1.73708111902887,1.72256682306671,2.44955996130553,2.38077666106672,0.904640958426584,1.19976479670875,1.50142080250896,1.6486887938751
"1179","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_25",1.78811106304723,0.970315321672707,4.79042074472257,2.35548173930163,1.55106040854,0.809406324179119,4.12586374618951,2.00999189517619,0.794913627248082,0.495365080182633,2.07167804179457,1.06358171078487
"1180","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_25",1.97716585189525,1.99782435451353,2.22188124500634,2.406599784765,1.63207792421737,1.7494095482327,1.80523736159189,1.95779062789361,0.975763842191289,0.806793691033426,1.00615544072048,1.09042496545215
"1181","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_25",2.03453712578807,1.85391239392899,3.09664037530929,2.19538394307543,1.89733103547831,1.79295495311005,2.73580282459076,1.94266555910142,0.562276607212036,0.417203009243701,1.16176215478425,0.860909621116875
"1182","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_25",1.59846652993295,1.4094843699675,1.89210835639593,2.03498376901545,1.3212471318842,1.21658046395787,1.50844561777821,1.56374184965854,0.730515353282522,0.652564199324153,0.924160292241081,0.943895261273957
"1183","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_25",1.67449438130303,1.75760563987076,6.06588292658266,6.62076142090057,1.37277942777628,1.31167485040717,3.85600824055042,4.30840172662997,0.716323325412133,0.870787299125569,3.62448875447993,3.91320119850892
"1184","base-reported-retroactive-pre","SC_MAC_SUL","2021_01_25",3.65213202865594,2.84914203065896,5.45302529182023,4.03984902890161,3.29775706392893,2.54903977848962,5.04816375515311,3.68486501458338,1.38882786044129,1.19666156187865,1.7142992254509,1.39213595579233
"1185","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_01_25",2.54588503723407,2.00875695815476,3.31577630403346,3.06327223091463,2.17446011793498,1.66439431931892,2.73927985311232,2.31392491262322,1.05405147919006,1.00606258808293,1.54781235704985,1.54444449978741
"1186","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_01_25",1.0457609877056,0.610969345625942,2.82657039877736,3.08281147746521,0.932594793826268,0.482924213003864,1.83866498618905,1.95478088575611,0.450265812896908,0.362740853249557,1.4871975708644,1.70314039366549
"1187","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_01_25",2.01266867117064,2.23007304910623,2.23237078749112,2.44594709395044,1.76798859172928,1.87861644685416,1.81037706182226,2.01840069364114,0.772682349671268,0.855391496814482,1.00660849371633,1.05793752245707
"1188","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_01_25",1.84600858768843,1.83599872825215,2.0889848568846,2.21982697037562,1.7829401078519,1.69250074822476,1.55673171472851,1.65042389483595,0.415116383338774,0.584080700392942,0.940054157370984,1.02908688293822
"1189","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_01_25",1.7284757344495,1.42907065046295,1.87814702643587,1.90500823317528,1.42592551526988,1.23922616647468,1.55219927823039,1.46013287065802,0.80705354890196,0.617895922931519,0.912496485361724,0.92699114386147
"1190","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_01_25",1.67354893349369,1.73164752797593,5.5895014127136,6.36253751232052,1.40971418232945,1.32630484525083,3.48180908241097,4.1094472212227,0.753509942917217,0.806254124869678,3.34058281121723,3.77268532697765
"1191","base","SC_MAC_SUL","2021_02_01",1.77813983289121,1.13121187828764,11.5473464259253,4.27634058822202,1.47917405627686,0.91336785487704,8.58694083799507,3.39397760875801,0.789620015980232,0.546655973891355,6.55827550501618,2.2377328011135
"1192","base","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_02_01",3.65283029549347,4.30076183934886,3.73730343143622,4.75633035114844,3.06235474113195,3.55572683261931,3.04438225254082,3.71837406133828,1.62931601713995,2.10277582861263,1.7832441142602,2.49893077151807
"1193","base","SC_MAC_GRANDE_FLORIANOPOLIS","2021_02_01",4.38223796596213,2.13176580440715,9.76827619809336,4.21453007541959,4.05217581772653,1.99059577167996,8.65856321767808,3.66067119746777,1.11429464746658,0.660166468843387,3.74688856950892,1.83850099805842
"1194","base","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_02_01",1.93561371327734,1.7426784458735,3.99059262212983,4.22550753954181,1.65913686654093,1.35125411056651,2.81605492527544,3.03472622865109,0.815640249957558,1.02718915460924,2.08880489512392,2.15195041261754
"1195","base","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_02_01",3.79936965090155,1.71126148126974,30.4992322242726,9.18849029296137,3.52053218750203,1.45512230047821,23.6710970206264,7.36983334075301,1.22480976971928,0.749471965482264,16.4458428179047,4.45012864344302
"1196","base","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_02_01",1.46795650482567,1.66687070357115,2.81938704122345,3.59548872878478,1.26741696738,1.14259100362611,2.13758483450745,2.76778726900521,0.673226210540952,1.04666556060341,1.42672765103947,1.90177091770427
"1197","base","SC_MAC_GRANDE_OESTE","2021_02_01",1.79105930318501,2.51877487733635,12.6263834630783,14.5173685283027,1.43672514360043,2.10930219246097,9.05521290809909,10.8633658923363,0.787328940409695,1.13680565753876,7.84820965832097,8.60532538493699
"1198","base-reported","SC_MAC_SUL","2021_02_01",3.56171919895196,2.60571450195485,3.31666364925998,2.89071264219018,3.42235930438037,2.39794797849496,2.9690087802089,2.40834856497963,0.801140574200477,0.846070752609346,1.29160015914486,1.23057508543484
"1199","base-reported","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_02_01",3.41750646392552,3.59236519456416,4.36945401464752,4.97556059086295,2.96316926453588,2.89884755777673,3.42042596005509,3.80012863582188,1.54434761046852,1.64628762436792,2.32515019813893,2.70735011965024
"1200","base-reported","SC_MAC_GRANDE_FLORIANOPOLIS","2021_02_01",1.79451175011576,1.50819645152092,6.47244989274659,6.72696865052233,1.40995685825113,1.2762425633782,4.35006820799255,4.64288577256701,0.815679558912033,0.713486919304442,3.91048697617338,4.01022670002385
"1201","base-reported","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_02_01",1.85507628437514,1.73920695081217,3.9110053837834,4.06605033378792,1.56300734644978,1.36080460728827,2.74042165681634,2.87227522299023,0.836360734216106,1.01585032464838,2.05514417104522,2.10091816777157
"1202","base-reported","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_02_01",1.71950763184502,1.68155050592177,3.43217071414832,3.72544929196188,1.52678989807856,1.43861728967354,2.20853049221358,2.40557809098799,0.641200112967048,0.664866070409735,1.79961600211346,2.05482795904958
"1203","base-reported","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_02_01",1.92136797039683,1.57541826307935,2.23806551165041,2.62146332090838,1.7642868687599,1.48515904372606,1.86483587009846,2.03560618475969,0.676344372712281,0.320909060174998,1.04686620625681,1.28471771028462
"1204","base-reported","SC_MAC_GRANDE_OESTE","2021_02_01",1.57344145984019,1.81076402204653,12.4949897835448,13.4143759195954,1.22879769025077,1.46019720552505,8.80958501015513,9.6444242371346,0.744285130663593,0.812432388968438,7.89750933445723,8.32303288022662
"1205","base-reported-no-overestimate","SC_MAC_SUL","2021_02_01",3.61208334027414,2.71784939401162,4.27857656985114,2.85508844222977,3.47758058598289,2.53451162259409,3.86325130175034,2.5335389584157,0.7577004560329,0.764176232786577,1.57160809556606,1.12290787842699
"1206","base-reported-no-overestimate","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_02_01",3.53492942852245,3.83619667902727,4.09823516530426,4.70309492163042,2.98161065899273,3.14552403524347,3.24148170091243,3.62153341424372,1.54613751500727,1.73155423880546,2.1225727737406,2.49679967297186
"1207","base-reported-no-overestimate","SC_MAC_GRANDE_FLORIANOPOLIS","2021_02_01",2.90163578981103,1.9971670573694,3.88370835378102,3.40772753036943,2.6705414664449,1.79579907908269,3.47658898627956,2.53378396724317,0.870943019465858,0.717843289793583,1.47491034045942,1.51542506425862
"1208","base-reported-no-overestimate","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_02_01",1.9627637395566,1.74985977515079,3.61444650770562,3.89972612739562,1.66920698917909,1.36760738700122,2.47136373279508,2.71077632138542,0.864412070774152,1.01148945527886,1.94081939864276,2.04980527570847
"1209","base-reported-no-overestimate","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_02_01",2.16876668314102,1.63213806296224,5.59441472704297,2.53489722930232,1.85162281144709,1.47135024386777,4.74333260263379,1.91862964011767,1.03413158859349,0.565122254879206,2.38161346999617,1.24806140274243
"1210","base-reported-no-overestimate","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_02_01",1.79583845514352,1.52347918096024,2.21762550991298,2.74039987022441,1.67996121982148,1.41893375050261,1.82734158598866,2.07326032536667,0.536918741395698,0.433167441916378,1.04740694267142,1.36115967292738
"1211","base-reported-no-overestimate","SC_MAC_GRANDE_OESTE","2021_02_01",1.6329567322597,1.88471038989853,12.5921256399087,13.5326605807077,1.29893802921661,1.51397623879058,8.93299670771102,9.77176787806941,0.716636319369808,0.874891680305134,7.91391507534615,8.36038359590629
"1212","base-reported-no-overestimate-retroactive-pre","SC_MAC_SUL","2021_02_01",3.55282850668763,2.78596495669939,4.94445055523599,3.34885093743066,3.41501181160483,2.60918723166117,4.55668189721942,2.94274307617145,0.753805250060295,0.750167176939624,1.66244786390556,1.37948676548617
"1213","base-reported-no-overestimate-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_02_01",3.52833272459053,3.80236390023524,4.04560550966984,4.60644936304735,3.00279365489954,3.11143383992985,3.22123434835543,3.55358773145976,1.52993587423704,1.72191732037639,2.08760871176621,2.42001531686608
"1214","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_02_01",3.41426081947619,2.4223427835241,5.42207191891967,3.5066837723213,3.12897957002622,2.243196176311,4.83677071871546,3.07621004382822,0.941628439002445,0.770714191813926,2.05261449690396,1.33398824358166
"1215","base-reported-no-overestimate-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_02_01",1.92494754829863,1.73562373889183,3.60079851646528,3.83660979304191,1.63024819779649,1.34225494947483,2.4562184270484,2.65890463755308,0.844451216400994,1.0350602629059,1.93241334879709,2.01725319240653
"1216","base-reported-no-overestimate-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_02_01",2.30738069543412,1.73727804717944,6.90821825838822,3.98378657294169,1.96203555433446,1.48012322792349,5.86623056445466,3.25757227690889,1.11844951962564,0.736465630826257,2.85944296194882,1.87569722480585
"1217","base-reported-no-overestimate-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_02_01",1.85156651503185,1.55951828657943,2.27844519856752,2.77805635188421,1.72119208213208,1.4662602180426,1.87373460830543,2.10624589455847,0.592487945867769,0.362624609735454,1.07320059703042,1.37372306241414
"1218","base-reported-no-overestimate-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_02_01",1.61078551920546,1.86703039609236,12.4591687928373,13.3751361896356,1.27361557840261,1.50178461584934,8.81765157921958,9.64696533405187,0.720268173744403,0.860290497666548,7.8468524267316,8.27152664531413
"1219","base-reported-retroactive-pre","SC_MAC_SUL","2021_02_01",3.68992861665058,2.93419491853243,4.14050002178731,3.10864231449882,3.55876667981258,2.76611108744844,3.73886537326061,2.76108215648818,0.753425813313084,0.766591944903871,1.52007034742061,1.26661995721517
"1220","base-reported-retroactive-pre","SC_MAC_PLANALTO_NORTE_E_NORDESTE","2021_02_01",3.50503533941062,3.6282352414589,4.01618005098017,4.50722644058277,3.0585073277162,2.92015726419756,3.22065898223396,3.46750537513892,1.59223721019044,1.648259770407,2.08919390426764,2.37941653720848
"1221","base-reported-retroactive-pre","SC_MAC_GRANDE_FLORIANOPOLIS","2021_02_01",1.8885692617313,1.5554696708567,6.36140100282062,6.62930978397056,1.51357688274294,1.3098212257206,4.2662683408512,4.53512833405751,0.8587420194137,0.745945770661991,3.82727651987841,3.97425358860233
"1222","base-reported-retroactive-pre","SC_MAC_FOZ_DO_RIO_ITAJAI","2021_02_01",1.94866299558833,1.76468324165882,3.86414987121295,4.0070651136661,1.66542651657417,1.41071494445657,2.69514548908818,2.81703606457306,0.825867293785923,0.96073258798452,2.04377675464445,2.09114877397263
"1223","base-reported-retroactive-pre","SC_MAC_ALTO_VALE_DO_ITAJAI","2021_02_01",1.72556602792504,1.67172518000822,3.41070226020149,3.70870170817463,1.53013022186012,1.44431767993786,2.20089939664495,2.38446809642679,0.642664290812554,0.662989431848029,1.77410088111481,2.04477196226704
"1224","base-reported-retroactive-pre","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","2021_02_01",1.91659869417201,1.5489041268516,2.11856603839338,2.3137716165649,1.74954193032509,1.45075535389749,1.78501386813306,1.84002148352478,0.702231119247965,0.358883279908461,0.927276141306855,1.12540732224936
"1225","base-reported-retroactive-pre","SC_MAC_GRANDE_OESTE","2021_02_01",1.54172807015713,1.79092340742941,12.1755188942924,13.5685768319518,1.17706469676293,1.44356854068016,8.53633360935131,9.7526019208916,0.779294063649223,0.794476581211024,7.73097762479516,8.42832015947459


==> tables/table1-1.csv <==
"","name","rmse7","rmse_conf7","rmse30","rmse_conf30"
"1","base",2.54703229831567,2.46291161886707,5.79022569280603,3.56767845891726
"2","base-rnn",2.48007087609868,2.55195389587744,3.14340876262688,3.1027204168585
"3","base-rnr",2.30694724520475,2.42578525007568,3.01792749644588,3.00507528129011
"4","base-ron",2.28889098411038,2.55168706283585,2.91685982662128,3.0569594637978
"5","base-ror",2.2799152214187,2.20473226558651,3.04598544737106,2.81962527253429


==> tables/table1-2.csv <==
"","name","mae7_val","mae7_conf_val","mae30_val","mae30_conf_val"
"1","base","2.19 (±1.05)","2.09 (±1.05)","4.77 (±2.71)","2.96 (±1.6)"
"2","base-rnn","2.13 (±0.98)","2.18 (±1.06)","2.56 (±1.45)","2.54 (±1.41)"
"3","base-rnr","1.97 (±0.96)","2.07 (±1.01)","2.48 (±1.37)","2.45 (±1.38)"
"4","base-ron","1.96 (±0.95)","2.21 (±1.01)","2.4 (±1.32)","2.51 (±1.38)"
"5","base-ror","1.97 (±0.92)","1.86 (±0.96)","2.52 (±1.36)","2.27 (±1.32)"


==> tables/table2-1.csv <==
"","location_name","name","rmse7","rmse_conf7","rmse30","rmse_conf30"
"1","SC_MAC_ALTO_VALE_DO_ITAJAI","base",2.44298200968455,2.08944626057627,7.16883699864402,3.05947323388701
"2","SC_MAC_ALTO_VALE_DO_ITAJAI","base-rnn",2.112297054862,2.38989838984015,2.69043677177908,2.87144736714423
"3","SC_MAC_ALTO_VALE_DO_ITAJAI","base-rnr",2.13487038133476,2.27792914725855,2.72208490268823,2.79275627109143
"4","SC_MAC_ALTO_VALE_DO_ITAJAI","base-ron",1.93922156261374,2.31961172647265,2.39486637992582,2.80621156222974
"5","SC_MAC_ALTO_VALE_DO_ITAJAI","base-ror",1.9118221543843,1.98859091817965,2.32151961107096,2.49989066668539
"6","SC_MAC_FOZ_DO_RIO_ITAJAI","base",2.39523499947497,2.43853669354158,4.60719833191998,3.47270323110948
"7","SC_MAC_FOZ_DO_RIO_ITAJAI","base-rnn",2.20808397410249,2.43235819993991,3.02968045759103,2.95706744017393
"8","SC_MAC_FOZ_DO_RIO_ITAJAI","base-rnr",2.17395771950809,2.31952324006098,2.80555793802451,2.87341268986504
"9","SC_MAC_FOZ_DO_RIO_ITAJAI","base-ron",2.14487088658436,2.36147139513173,2.65309218624342,2.79346845405585
"10","SC_MAC_FOZ_DO_RIO_ITAJAI","base-ror",2.16781472187839,2.12456821657034,2.74459414989054,2.58514323419441
"11","SC_MAC_GRANDE_FLORIANOPOLIS","base",2.90621543761779,2.74885821708788,8.93948300228969,4.30588556575327
"12","SC_MAC_GRANDE_FLORIANOPOLIS","base-rnn",2.50092166718587,2.6534343484294,3.33925697513078,3.09730018236634
"13","SC_MAC_GRANDE_FLORIANOPOLIS","base-rnr",2.4898498291915,2.61718989003497,3.4361798020178,3.05651511230204
"14","SC_MAC_GRANDE_FLORIANOPOLIS","base-ron",2.64540409538492,2.76758336452661,3.42751943705792,3.29512749013073
"15","SC_MAC_GRANDE_FLORIANOPOLIS","base-ror",2.66996011208346,2.41365418763533,3.71835701485304,3.10044998307627
"16","SC_MAC_GRANDE_OESTE","base",1.5237895884276,1.59586288916182,2.96050323438025,2.35403364652286
"17","SC_MAC_GRANDE_OESTE","base-rnn",2.92669151644493,1.5976981066883,3.00212940320604,2.28927731258378
"18","SC_MAC_GRANDE_OESTE","base-rnr",1.59826521188848,1.51935520235365,2.1907427047471,2.14759494870518
"19","SC_MAC_GRANDE_OESTE","base-ron",1.63966972414959,1.61981226127606,2.22138986510331,2.2635973452147
"20","SC_MAC_GRANDE_OESTE","base-ror",1.52385705805639,1.45864713207398,2.23085081389169,2.09225372575773
"21","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base",2.1013515646882,2.01617319977457,3.60067135089256,2.75010544110351
"22","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-rnn",1.92998846697322,2.32181000326726,2.2878281166404,2.70509937237525
"23","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-rnr",2.00850332361945,2.15388466596149,2.34623819815056,2.53690746531481
"24","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-ron",1.8964279249401,2.23192567292428,2.22219711877079,2.55925450684333
"25","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-ror",1.83265178382192,1.85711817389506,2.26621432634626,2.21530513655531
"26","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base",2.80113870639657,3.13930524094391,4.59493831436766,4.16740829829111
"27","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-rnn",2.67300697435281,3.10048865078609,3.69193851621783,3.94562347625547
"28","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-rnr",2.62995762311236,2.90485270411407,3.5201684317641,3.77171831991189
"29","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-ron",2.5863879454205,2.97718981938538,3.3734867702251,3.76936552784931
"30","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-ror",2.57643595397348,2.5107403411057,3.41629294211032,3.33573464983358
"31","SC_MAC_SUL","base",3.65851378191997,3.21219883098349,8.65994861714803,4.86413979575359
"32","SC_MAC_SUL","base-rnn",3.00950647876945,3.36798957219094,3.96259109782299,3.8532277671105
"33","SC_MAC_SUL","base-rnr",3.11322662777861,3.18776190074606,4.10452049772888,3.85662216184035
"34","SC_MAC_SUL","base-ron",3.17025474967945,3.58421520013422,4.1254670290226,3.9116913602609
"35","SC_MAC_SUL","base-ror",3.27686476573292,3.07980688964554,4.62406927343459,3.90859951163737


==> tables/table2-2.csv <==
"","location_name","name","mae7_val","mae7_conf_val","mae30_val","mae30_conf_val"
"1","SC_MAC_ALTO_VALE_DO_ITAJAI","base","2.14 (±0.96)","1.79 (±0.87)","5.89 (±3.42)","2.57 (±1.35)"
"2","SC_MAC_ALTO_VALE_DO_ITAJAI","base-rnn","1.82 (±0.88)","2.09 (±0.94)","2.22 (±1.24)","2.37 (±1.31)"
"3","SC_MAC_ALTO_VALE_DO_ITAJAI","base-rnr","1.86 (±0.86)","1.98 (±0.92)","2.25 (±1.24)","2.3 (±1.29)"
"4","SC_MAC_ALTO_VALE_DO_ITAJAI","base-ron","1.64 (±0.85)","2.02 (±0.91)","1.95 (±1.12)","2.29 (±1.3)"
"5","SC_MAC_ALTO_VALE_DO_ITAJAI","base-ror","1.65 (±0.78)","1.71 (±0.82)","1.9 (±1.06)","2.01 (±1.2)"
"6","SC_MAC_FOZ_DO_RIO_ITAJAI","base","2.03 (±1.03)","2.04 (±1.11)","3.81 (±2.1)","2.84 (±1.59)"
"7","SC_MAC_FOZ_DO_RIO_ITAJAI","base-rnn","1.85 (±0.98)","2.07 (±1.04)","2.41 (±1.44)","2.46 (±1.29)"
"8","SC_MAC_FOZ_DO_RIO_ITAJAI","base-rnr","1.81 (±0.98)","1.96 (±1.03)","2.27 (±1.3)","2.37 (±1.28)"
"9","SC_MAC_FOZ_DO_RIO_ITAJAI","base-ron","1.84 (±0.89)","1.99 (±1.03)","2.2 (±1.14)","2.3 (±1.24)"
"10","SC_MAC_FOZ_DO_RIO_ITAJAI","base-ror","1.87 (±0.87)","1.76 (±0.98)","2.29 (±1.16)","2.08 (±1.21)"
"11","SC_MAC_GRANDE_FLORIANOPOLIS","base","2.51 (±1.16)","2.38 (±1.12)","7.19 (±4.46)","3.59 (±1.93)"
"12","SC_MAC_GRANDE_FLORIANOPOLIS","base-rnn","2.15 (±1.03)","2.3 (±1.07)","2.77 (±1.52)","2.56 (±1.41)"
"13","SC_MAC_GRANDE_FLORIANOPOLIS","base-rnr","2.15 (±1.03)","2.28 (±1.04)","2.87 (±1.53)","2.54 (±1.39)"
"14","SC_MAC_GRANDE_FLORIANOPOLIS","base-ron","2.28 (±1.09)","2.43 (±1.04)","2.83 (±1.54)","2.71 (±1.49)"
"15","SC_MAC_GRANDE_FLORIANOPOLIS","base-ror","2.32 (±1.07)","2.06 (±1.03)","3.09 (±1.63)","2.5 (±1.47)"
"16","SC_MAC_GRANDE_OESTE","base","1.25 (±0.71)","1.28 (±0.77)","2.36 (±1.46)","1.83 (±1.21)"
"17","SC_MAC_GRANDE_OESTE","base-rnn","2.65 (±0.75)","1.26 (±0.79)","2.41 (±1.42)","1.73 (±1.21)"
"18","SC_MAC_GRANDE_OESTE","base-rnr","1.34 (±0.65)","1.21 (±0.74)","1.73 (±1.02)","1.61 (±1.12)"
"19","SC_MAC_GRANDE_OESTE","base-ron","1.38 (±0.7)","1.33 (±0.74)","1.74 (±1.08)","1.74 (±1.16)"
"20","SC_MAC_GRANDE_OESTE","base-ror","1.29 (±0.65)","1.18 (±0.69)","1.78 (±1.06)","1.59 (±1.09)"
"21","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base","1.82 (±0.88)","1.7 (±0.88)","3.06 (±1.57)","2.26 (±1.27)"
"22","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-rnn","1.62 (±0.83)","1.99 (±0.97)","1.83 (±1.09)","2.19 (±1.26)"
"23","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-rnr","1.71 (±0.83)","1.85 (±0.89)","1.9 (±1.1)","2.04 (±1.18)"
"24","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-ron","1.62 (±0.8)","1.95 (±0.86)","1.81 (±1.06)","2.11 (±1.14)"
"25","SC_MAC_MEIO_OESTE_E_SERRA_CATARINENSE","base-ror","1.57 (±0.76)","1.55 (±0.82)","1.87 (±1.06)","1.78 (±1.06)"
"26","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base","2.38 (±1.17)","2.67 (±1.3)","3.79 (±2.09)","3.49 (±1.8)"
"27","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-rnn","2.24 (±1.15)","2.64 (±1.26)","3.01 (±1.7)","3.28 (±1.68)"
"28","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-rnr","2.22 (±1.11)","2.44 (±1.24)","2.87 (±1.62)","3.09 (±1.67)"
"29","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-ron","2.23 (±1.07)","2.56 (±1.2)","2.77 (±1.54)","3.13 (±1.61)"
"30","SC_MAC_PLANALTO_NORTE_E_NORDESTE","base-ror","2.23 (±1.03)","2.09 (±1.12)","2.84 (±1.55)","2.69 (±1.55)"
"31","SC_MAC_SUL","base","3.21 (±1.42)","2.78 (±1.27)","7.3 (±3.88)","4.14 (±2.03)"
"32","SC_MAC_SUL","base-rnn","2.6 (±1.24)","2.94 (±1.32)","3.3 (±1.75)","3.21 (±1.7)"
"33","SC_MAC_SUL","base-rnr","2.7 (±1.25)","2.78 (±1.23)","3.44 (±1.78)","3.22 (±1.7)"
"34","SC_MAC_SUL","base-ron","2.76 (±1.27)","3.18 (±1.32)","3.48 (±1.77)","3.27 (±1.7)"
"35","SC_MAC_SUL","base-ror","2.86 (±1.28)","2.68 (±1.22)","3.92 (±1.98)","3.27 (±1.69)"


==> tables/table3-1.csv <==
"","reference_date","name","rmse7","rmse_conf7","rmse30","rmse_conf30"
"1","2020_06_08","base",0.860179836747123,0.82892920135945,1.66068527526883,1.63132545343583
"2","2020_06_08","base-rnn",0.800866246126957,0.816422839952782,1.45223616368471,1.60957395182431
"3","2020_06_08","base-rnr",0.802357337930021,0.809933961444757,1.39452698902715,1.56461739225984
"4","2020_06_08","base-ron",1.15970517572627,0.811735252600427,1.86344259892528,1.33423372179832
"5","2020_06_08","base-ror",1.30008587347561,0.845579844773999,2.31101910917754,1.35873478514499
"6","2020_06_15","base",1.09278749738996,1.28572955758033,1.71973659342266,2.20557419114546
"7","2020_06_15","base-rnn",1.14477913313492,1.22593519896125,2.04700881596874,2.19713858194913
"8","2020_06_15","base-rnr",1.1373635775937,1.21853187595018,2.01907565604124,2.17667878455343
"9","2020_06_15","base-ron",1.0912775652565,1.05812761468615,1.67953852263017,1.9223211314168
"10","2020_06_15","base-ror",1.1156085295805,1.06044067968271,1.68247309461807,1.87306071433897
"11","2020_06_22","base",1.43443639482599,1.6507568253672,2.39435880103177,2.92179583878768
"12","2020_06_22","base-rnn",1.45910798196177,1.57160502763005,2.68633579387489,2.92009040125544
"13","2020_06_22","base-rnr",1.40734774867145,1.52460665069176,2.47434441846335,2.77874786738868
"14","2020_06_22","base-ron",1.43560528462375,1.39416741889405,2.24157098890144,2.55977393642598
"15","2020_06_22","base-ror",1.54514235905603,1.37507351851537,2.34036681610732,2.32650371886139
"16","2020_06_29","base",1.51520700499623,1.82704008921298,2.60270035213654,3.67992874814154
"17","2020_06_29","base-rnn",1.70185678493676,1.82583051493264,3.23327802217909,3.64589855934996
"18","2020_06_29","base-rnr",1.68768812531638,1.8051520114977,3.09309644233851,3.54091323859482
"19","2020_06_29","base-ron",1.8223975371659,1.68357212103691,2.66863643405168,3.0694553674737
"20","2020_06_29","base-ror",1.90465647452913,1.68941159068391,2.73053002514357,2.83249186099815
"21","2020_07_06","base",1.68808216113607,2.2018623978942,2.91621475840925,4.21313407738588
"22","2020_07_06","base-rnn",2.01853805440623,2.2400456667088,3.85642294508461,4.37109372293455
"23","2020_07_06","base-rnr",1.98273334432484,2.20050022716995,3.64987629996913,4.21245909856589
"24","2020_07_06","base-ron",1.61906445902395,1.79922839825463,2.78670035839778,3.58510607489234
"25","2020_07_06","base-ror",1.70351806164128,1.7971752010185,2.84125527756895,3.40472003799151
"26","2020_07_13","base",2.52668438006464,3.20903644262603,3.58432746414338,4.54410258964791
"27","2020_07_13","base-rnn",2.95297238999451,3.2965425305289,4.27592533470101,4.79551175416738
"28","2020_07_13","base-rnr",2.85673904811814,3.21991117045499,4.08880906291261,4.67573444701385
"29","2020_07_13","base-ron",2.08603988498898,2.68740415635443,3.10509840552821,4.0776611437527
"30","2020_07_13","base-ror",2.0725905213752,2.58201652681763,2.96826897357105,3.80250497598694
"31","2020_07_20","base",2.89905413548591,3.97914135072444,3.63570188991487,3.66101800356701
"32","2020_07_20","base-rnn",4.0824624004891,4.59038480485564,3.81690973433403,4.53087552407436
"33","2020_07_20","base-rnr",3.92429613187497,4.46972637900838,3.54056037375053,4.30433915261092
"34","2020_07_20","base-ron",2.95090678131554,3.87415797529859,2.94597132384327,3.72595530779324
"35","2020_07_20","base-ror",2.72005487362815,3.62163757323957,3.0721589710743,3.39730825868269
"36","2020_07_27","base",2.29682961219207,3.35449838615252,4.94366297685213,3.02754644548011
"37","2020_07_27","base-rnn",3.66152164546938,4.30870419035318,3.03426639261743,3.48254527050985
"38","2020_07_27","base-rnr",3.45380521886439,4.09619456034888,3.11171318716551,3.27725950241803
"39","2020_07_27","base-ron",2.60932398542468,3.46580554155093,3.33991528108929,2.92097779582685
"40","2020_07_27","base-ror",2.48496726674055,3.29232282197028,3.79903858713139,2.95688460640959
"41","2020_08_03","base",2.89635216808114,2.90320074384788,6.03039342827397,3.79116054087221
"42","2020_08_03","base-rnn",3.00228303780086,3.43146055956147,4.11984763525345,3.70624298349921
"43","2020_08_03","base-rnr",2.95853016531061,3.30201878181537,4.19839558861888,3.71964372571645
"44","2020_08_03","base-ron",2.78990288731486,2.91402428446658,4.50658465911182,3.53795188637797
"45","2020_08_03","base-ror",2.89549790323492,2.7894267010549,4.85334089508113,3.65888554581231
"46","2020_08_10","base",2.49378510257859,2.29748340944297,4.75104082895768,3.22747658482615
"47","2020_08_10","base-rnn",2.41291794406718,2.85514602411595,2.78391044824864,2.76787146176382
"48","2020_08_10","base-rnr",2.30849581160176,2.66251131634705,2.899546976299,2.74658569317501
"49","2020_08_10","base-ron",2.22513991333225,2.42539523547124,2.88914509594015,2.5586111123723
"50","2020_08_10","base-ror",2.29523873237185,2.29019770126247,3.14131652228243,2.54923836021448
"51","2020_08_17","base",4.35393099323216,2.82619085901895,9.30443017028926,5.10595092026529
"52","2020_08_17","base-rnn",2.42895240262582,2.43400794700908,3.28428321749728,2.66716804575966
"53","2020_08_17","base-rnr",2.49821629858766,2.3234018283075,3.74648262371202,2.70679246199964
"54","2020_08_17","base-ron",2.7042932680968,2.33008750234457,3.5243486258564,2.62881330187502
"55","2020_08_17","base-ror",2.95902624833123,2.37150743363587,4.01707738780686,2.81307785545649
"56","2020_08_24","base",4.52289457279672,3.01608046356023,7.10165149287414,4.17813842489706
"57","2020_08_24","base-rnn",2.63302828866015,2.32810419588708,3.19037387978976,2.4112231479764
"58","2020_08_24","base-rnr",2.73584932951437,2.38731282107298,3.52123241439336,2.63250179573343
"59","2020_08_24","base-ron",3.48486872323697,2.59764430498917,3.93435016474696,2.73856338737283
"60","2020_08_24","base-ror",3.63232039041347,2.69884038470367,4.21596597900424,2.9964366163251
"61","2020_08_31","base",4.5641700975099,2.97468670715319,10.2713740023588,2.4918959015968
"62","2020_08_31","base-rnn",2.8121333302858,2.41583890065476,2.14715919808756,1.98592313832046
"63","2020_08_31","base-rnr",2.9306190266472,2.47045550410396,2.21082593079725,1.99849026951155
"64","2020_08_31","base-ron",3.33682320611854,2.64269907411586,2.40207502251507,2.03221326169461
"65","2020_08_31","base-ror",3.52196473838798,2.71872778175389,2.5237127218441,2.05916665746209
"66","2020_09_07","base",3.27435263728417,2.15852138189998,12.3089580027412,4.30599936463059
"67","2020_09_07","base-rnn",2.19945096048007,1.96089112921982,2.18234763848616,1.76332284865997
"68","2020_09_07","base-rnr",2.21909668361832,1.84239070397897,2.17247538109992,1.65247497382073
"69","2020_09_07","base-ron",2.94162423215457,2.11503894307197,3.52277058807747,1.92084744031379
"70","2020_09_07","base-ror",3.25469480387914,2.42312622633464,4.68073468453799,2.7765366543404
"71","2020_09_14","base",2.62316577485064,1.81459565866938,4.71234391841607,2.12296955075881
"72","2020_09_14","base-rnn",1.59381705047977,1.37643014034964,1.60838314011276,1.4560669009378
"73","2020_09_14","base-rnr",1.69130956538887,1.3382581904452,1.64895351795187,1.39611532463546
"74","2020_09_14","base-ron",2.15182293646032,1.45917390099689,1.86698105496142,1.4434981165356
"75","2020_09_14","base-ror",2.50692850321349,1.80969957078433,2.10949107903943,1.60525254529756
"76","2020_09_21","base",1.84134164441685,1.69043710664458,1.66137569142257,1.48429532371047
"77","2020_09_21","base-rnn",1.84709228379713,1.82699926797158,1.63358408705466,1.49069727897896
"78","2020_09_21","base-rnr",1.97483195223969,1.78641284283143,1.73159427909139,1.44481279893657
"79","2020_09_21","base-ron",2.08545477800609,1.73840550945585,1.87771012859315,1.47441258775352
"80","2020_09_21","base-ror",2.09150944740176,1.73511734764331,2.15173595227041,1.61448054149278
"81","2020_09_28","base",1.51343520308432,1.4567670716574,4.62587161769371,1.94403433475114
"82","2020_09_28","base-rnn",9.14657070987524,1.65148787013618,8.30093518541128,1.5560563855822
"83","2020_09_28","base-rnr",1.61431667317866,1.44618507839198,2.99509892939854,1.93357097683082
"84","2020_09_28","base-ron",1.76274994814175,1.5111085129353,2.5320715258717,1.61227349381052
"85","2020_09_28","base-ror",1.82954716580028,1.52454241533973,2.74321884914852,1.76495809992006
"86","2020_10_05","base",1.39281634415118,1.09360882792981,2.88822307700059,1.65225472718545
"87","2020_10_05","base-rnn",1.37627586583893,1.17734298157199,1.6917644935026,1.51428314017883
"88","2020_10_05","base-rnr",1.4184931193033,1.1874633995607,1.60282416100962,1.41331251269068
"89","2020_10_05","base-ron",1.69108350221373,1.31592955028133,1.78088837027511,1.54181892643311
"90","2020_10_05","base-ror",1.74085943670314,1.34943791056794,1.97835082396744,1.56112017142185
"91","2020_10_12","base",1.41166704182753,1.24517627977378,2.33965717382401,1.73003956580248
"92","2020_10_12","base-rnn",1.43140632884859,1.23012926590024,1.4941972045942,1.50852348721644
"93","2020_10_12","base-rnr",1.50984024457426,1.27530110414566,1.50927177057649,1.46368225259163
"94","2020_10_12","base-ron",1.66328474093933,1.34278041446743,1.56361518184255,1.48707370665649
"95","2020_10_12","base-ror",1.77224436340589,1.41882338234878,1.65234143743637,1.4955303529775
"96","2020_10_19","base",1.35262653829381,1.25510578207624,2.25693527550414,1.99894359803295
"97","2020_10_19","base-rnn",1.33650280697134,1.22632302732502,1.62662328766444,1.7303379271746
"98","2020_10_19","base-rnr",1.36194734922081,1.22946586936193,1.58127566624562,1.6903963034487
"99","2020_10_19","base-ron",1.47753856354103,1.28317804147908,1.5727992006516,1.67036720006179
"100","2020_10_19","base-ror",1.53658642824352,1.32261957823659,1.56393202566551,1.62473132911097
"101","2020_10_26","base",1.74341441848473,1.90643370837676,3.08279632949804,2.67832747460526
"102","2020_10_26","base-rnn",1.52139327120594,1.5576194819099,2.3208506171558,2.09491028211595
"103","2020_10_26","base-rnr",1.51355764336617,1.53303324601045,2.66884476113103,2.09300649341935
"104","2020_10_26","base-ron",1.55314755962999,1.53564770929635,2.51919757869623,2.14931061568224
"105","2020_10_26","base-ror",1.5618868871896,1.51768433556751,2.85381533839889,2.18578533325936
"106","2020_11_02","base",1.29363207560913,1.49541759014434,3.93467059556266,3.5127934247134
"107","2020_11_02","base-rnn",1.2723182233567,1.22234669195213,3.23432416957752,3.06607575453098
"108","2020_11_02","base-rnr",1.31373830541057,1.23256848471284,3.0986087412895,2.97763163475971
"109","2020_11_02","base-ron",1.44439618114217,1.19957604627719,3.31916532247386,3.03520265374189
"110","2020_11_02","base-ror",1.65308592964599,1.26097512697293,3.67721675908419,3.15285486069767
"111","2020_11_09","base",1.65457571802986,2.05443177334411,4.56265644467715,4.74493797434951
"112","2020_11_09","base-rnn",1.39485332436798,1.50291061548596,3.75269138637055,4.1335254220357
"113","2020_11_09","base-rnr",1.3873741919761,1.46610933490794,3.66935253952278,4.00963687649895
"114","2020_11_09","base-ron",1.46262008293693,1.45108545981746,3.69347094811527,3.97222441328131
"115","2020_11_09","base-ror",1.45198487869301,1.43609025584897,3.55133356136765,3.88035709578367
"116","2020_11_16","base",2.56367717898648,2.99860651123942,5.13089802837345,5.5071598733889
"117","2020_11_16","base-rnn",2.08451228538365,2.30004393333069,4.11625567371498,4.70190074970704
"118","2020_11_16","base-rnr",2.05038268506482,2.25374307325798,4.01335165072035,4.52008661453029
"119","2020_11_16","base-ron",2.10078082986153,2.24069494207032,4.06089980512094,4.58007330467076
"120","2020_11_16","base-ror",2.10918571246845,2.18767153661551,3.96762274248757,4.40692041350116
"121","2020_11_23","base",4.05672391945242,4.80533152756153,5.17252792999226,5.7444831704466
"122","2020_11_23","base-rnn",3.43406421388141,3.88195017483771,4.09551724496138,4.76246904897179
"123","2020_11_23","base-rnr",3.34250995971084,3.78407114173142,3.96778826849183,4.62353054367187
"124","2020_11_23","base-ron",3.19191342293215,3.6638975261701,3.83304490481302,4.47952150686315
"125","2020_11_23","base-ror",3.12161995245987,3.52893279492965,3.74120416804292,4.28145082248813
"126","2020_11_30","base",4.13153318464973,4.88332964200201,5.7273349619517,5.37251596566923
"127","2020_11_30","base-rnn",3.61269622076378,4.16896600204797,3.49257697324637,4.23963686842422
"128","2020_11_30","base-rnr",3.51707883232652,4.04166761427264,3.38449838505814,4.04623883923222
"129","2020_11_30","base-ron",3.34214613754774,3.87982766070341,3.22509247317472,3.98326948324911
"130","2020_11_30","base-ror",3.26944834582784,3.77068132939196,3.18097278199188,3.84388016324474
"131","2020_12_07","base",3.07712158208533,4.06189830645034,4.05189909397493,4.13001904871619
"132","2020_12_07","base-rnn",3.17789869840739,3.74377797686123,2.96681481427091,3.42796711378255
"133","2020_12_07","base-rnr",3.04201780559879,3.61868242142869,2.92751428238101,3.32321941040087
"134","2020_12_07","base-ron",2.97949307090389,3.53202816522204,2.87812424768613,3.27688786628023
"135","2020_12_07","base-ror",2.95514603581619,3.50510401071032,2.8443082157625,3.08124044953447
"136","2020_12_14","base",3.45750979751011,4.00405253043778,6.78453864067546,3.51640925666923
"137","2020_12_14","base-rnn",3.23950855986742,3.85753466901226,3.01204820824623,3.29948032858649
"138","2020_12_14","base-rnr",3.17977042690812,3.77363564905152,3.00073906031731,3.1999377445546
"139","2020_12_14","base-ron",3.09151605820515,3.5547513068495,2.980146242353,3.08328079694874
"140","2020_12_14","base-ror",2.90401300247216,3.45420778054898,3.1007235063115,3.09852384746012
"141","2020_12_21","base",3.29359428151557,2.75914247598499,6.52767032732593,3.50480941255174
"142","2020_12_21","base-rnn",2.44490062566738,6.16009334861837,2.82701454689226,5.60038464973877
"143","2020_12_21","base-rnr",5.05523736275705,6.78225179300442,5.24254160434762,6.00394646918127
"144","2020_12_21","base-ron",2.71864788762988,6.78122351981666,3.16556634441149,6.00837962867582
"145","2020_12_21","base-ror",2.08121310387158,2.22083869820692,3.38632368311047,2.91336913352473
"146","2020_12_28","base",3.12536752556647,2.48303958900841,5.79873445125257,3.5506171769959
"147","2020_12_28","base-rnn",2.14282601979909,2.40911022060355,3.25055308559693,3.08014332548628
"148","2020_12_28","base-rnr",2.14188951508537,2.39213577671082,3.41130168965437,3.32318243980322
"149","2020_12_28","base-ron",2.52222453977322,6.27802707825485,3.33549762329046,5.62472429547756
"150","2020_12_28","base-ror",2.11125073508576,2.2732856214993,3.29562378867121,3.16102524300307
"151","2021_01_04","base",3.3210387387594,2.26398449191424,15.5759958265858,4.55398164578136
"152","2021_01_04","base-rnn",3.03544559282408,5.66174498883696,4.5345430425846,5.19403259383419
"153","2021_01_04","base-rnr",2.23477610912817,2.38409299166389,2.59936620154621,2.61957049096357
"154","2021_01_04","base-ron",3.1186780290079,5.66147691302813,3.28763495435614,5.17298084578407
"155","2021_01_04","base-ror",2.18036475498692,2.18950103972886,2.4393693209072,2.72844252597499
"156","2021_01_11","base",3.36660930496756,2.588281303823,18.7120275077599,4.54841433608466
"157","2021_01_11","base-rnn",2.36704950785391,2.49831742192747,2.43885971456965,2.56112498706965
"158","2021_01_11","base-rnr",2.34778284612908,2.43164696055329,2.43618769890164,2.45619876517529
"159","2021_01_11","base-ron",2.47764164992637,2.54929953016666,2.44053153901037,2.62016426441255
"160","2021_01_11","base-ror",2.5208521736824,2.58235261151567,2.37619874499681,2.48893419177728
"161","2021_01_18","base",2.61587948998338,2.78033005565464,8.06441051368229,3.4424198111065
"162","2021_01_18","base-rnn",2.47376518999577,2.55885416362432,2.59172958384146,2.30001579472743
"163","2021_01_18","base-rnr",2.47168940941984,2.51019976087424,2.39592717093184,2.22112076364766
"164","2021_01_18","base-ron",2.51538048764067,2.63851652576254,2.28651443279309,2.37920573379599
"165","2021_01_18","base-ror",2.60528640375106,2.58118080976149,2.32253537468549,2.28354157641751
"166","2021_01_25","base",2.20491018928365,1.87687503608671,7.10944989119767,3.74797957690762
"167","2021_01_25","base-rnn",2.04314554544192,1.81385593455277,3.73700180226384,3.21258963008605
"168","2021_01_25","base-rnr",2.07288569044482,1.83003664051056,3.95592368815253,3.36897447534687
"169","2021_01_25","base-ron",2.24038673943677,1.82001450736803,3.2845941336708,3.29777253058921
"170","2021_01_25","base-ror",2.07206856862827,1.81366547003385,3.34062515402232,3.3027503638719
"171","2021_02_01","base",2.68674389521948,2.17190357572777,10.7126459151656,6.39629372919724
"172","2021_02_01","base-rnn",2.51556773838692,2.19162864848287,5.18273321050096,4.8105135288371
"173","2021_02_01","base-rnr",2.59858604696063,2.27287458702883,5.66553696429769,5.06222471147182
"174","2021_02_01","base-ron",2.2633043942072,2.07331655569996,5.17639984996872,5.48865439283272
"175","2021_02_01","base-ror",2.31658414366214,2.12773368382801,5.15528830566976,5.40618482991565


==> tables/table3-2.csv <==
"","reference_date","name","mae7_val","mae7_conf_val","mae30_val","mae30_conf_val"
"1","2020_06_08","base","0.78 (±0.32)","0.64 (±0.43)","1.37 (±0.72)","1.21 (±0.89)"
"2","2020_06_08","base-rnn","0.66 (±0.33)","0.66 (±0.38)","1.07 (±0.76)","1.2 (±0.85)"
"3","2020_06_08","base-rnr","0.66 (±0.33)","0.66 (±0.37)","1.03 (±0.72)","1.17 (±0.83)"
"4","2020_06_08","base-ron","1.02 (±0.46)","0.73 (±0.27)","1.58 (±0.78)","1.06 (±0.63)"
"5","2020_06_08","base-ror","1.16 (±0.5)","0.77 (±0.29)","1.94 (±1)","1.11 (±0.61)"
"6","2020_06_15","base","0.91 (±0.5)","1.03 (±0.64)","1.36 (±0.86)","1.73 (±1.11)"
"7","2020_06_15","base-rnn","0.94 (±0.51)","1 (±0.58)","1.59 (±1.05)","1.73 (±1.1)"
"8","2020_06_15","base-rnr","0.93 (±0.51)","1 (±0.58)","1.56 (±1.04)","1.71 (±1.1)"
"9","2020_06_15","base-ron","0.93 (±0.52)","0.88 (±0.46)","1.33 (±0.8)","1.49 (±0.98)"
"10","2020_06_15","base-ror","0.96 (±0.53)","0.89 (±0.48)","1.36 (±0.77)","1.45 (±0.96)"
"11","2020_06_22","base","1.17 (±0.69)","1.32 (±0.8)","1.91 (±1.15)","2.33 (±1.44)"
"12","2020_06_22","base-rnn","1.14 (±0.75)","1.26 (±0.78)","2.09 (±1.37)","2.34 (±1.44)"
"13","2020_06_22","base-rnr","1.09 (±0.74)","1.21 (±0.77)","1.9 (±1.31)","2.2 (±1.39)"
"14","2020_06_22","base-ron","1.18 (±0.7)","1.1 (±0.71)","1.75 (±1.11)","2 (±1.28)"
"15","2020_06_22","base-ror","1.32 (±0.66)","1.1 (±0.69)","1.93 (±1.03)","1.81 (±1.18)"
"16","2020_06_29","base","1.26 (±0.69)","1.43 (±0.94)","2.06 (±1.29)","3 (±1.74)"
"17","2020_06_29","base-rnn","1.36 (±0.86)","1.46 (±0.9)","2.58 (±1.59)","2.98 (±1.7)"
"18","2020_06_29","base-rnr","1.37 (±0.83)","1.44 (±0.91)","2.46 (±1.54)","2.88 (±1.66)"
"19","2020_06_29","base-ron","1.62 (±0.68)","1.41 (±0.76)","2.2 (±1.15)","2.42 (±1.54)"
"20","2020_06_29","base-ror","1.7 (±0.68)","1.42 (±0.77)","2.27 (±1.2)","2.22 (±1.41)"
"21","2020_07_06","base","1.37 (±0.8)","1.8 (±1.07)","2.34 (±1.39)","3.55 (±1.82)"
"22","2020_07_06","base-rnn","1.62 (±1.01)","1.85 (±1.07)","3.19 (±1.74)","3.71 (±1.86)"
"23","2020_07_06","base-rnr","1.59 (±1)","1.8 (±1.07)","3.01 (±1.68)","3.56 (±1.81)"
"24","2020_07_06","base-ron","1.33 (±0.75)","1.41 (±0.93)","2.26 (±1.33)","2.91 (±1.7)"
"25","2020_07_06","base-ror","1.41 (±0.77)","1.41 (±0.93)","2.33 (±1.32)","2.77 (±1.63)"
"26","2020_07_13","base","2.15 (±1.05)","2.86 (±1.13)","2.99 (±1.56)","3.98 (±1.72)"
"27","2020_07_13","base-rnn","2.59 (±1.1)","2.96 (±1.11)","3.67 (±1.72)","4.22 (±1.8)"
"28","2020_07_13","base-rnr","2.5 (±1.07)","2.87 (±1.11)","3.51 (±1.66)","4.09 (±1.78)"
"29","2020_07_13","base-ron","1.77 (±0.91)","2.3 (±1.09)","2.53 (±1.42)","3.45 (±1.73)"
"30","2020_07_13","base-ror","1.76 (±0.87)","2.21 (±1.06)","2.45 (±1.34)","3.18 (±1.65)"
"31","2020_07_20","base","2.34 (±1.39)","3.46 (±1.61)","2.92 (±1.81)","3.04 (±1.63)"
"32","2020_07_20","base-rnn","3.55 (±1.63)","4.11 (±1.64)","3.2 (±1.68)","3.94 (±1.78)"
"33","2020_07_20","base-rnr","3.39 (±1.6)","3.97 (±1.64)","2.93 (±1.58)","3.69 (±1.77)"
"34","2020_07_20","base-ron","2.42 (±1.37)","3.31 (±1.62)","2.44 (±1.33)","3.1 (±1.66)"
"35","2020_07_20","base-ror","2.19 (±1.3)","3.04 (±1.59)","2.53 (±1.39)","2.79 (±1.52)"
"36","2020_07_27","base","1.88 (±1.1)","2.82 (±1.52)","4.01 (±2.39)","2.44 (±1.44)"
"37","2020_07_27","base-rnn","3.13 (±1.57)","3.79 (±1.68)","2.44 (±1.45)","2.84 (±1.64)"
"38","2020_07_27","base-rnr","2.91 (±1.53)","3.59 (±1.64)","2.52 (±1.46)","2.65 (±1.57)"
"39","2020_07_27","base-ron","2.2 (±1.15)","2.93 (±1.53)","2.74 (±1.53)","2.34 (±1.42)"
"40","2020_07_27","base-ror","2.1 (±1.09)","2.78 (±1.46)","3.12 (±1.8)","2.38 (±1.38)"
"41","2020_08_03","base","2.35 (±1.28)","2.36 (±1.3)","5.1 (±2.72)","3.09 (±1.82)"
"42","2020_08_03","base-rnn","2.45 (±1.37)","2.88 (±1.5)","3.28 (±2.07)","2.94 (±1.85)"
"43","2020_08_03","base-rnr","2.39 (±1.36)","2.75 (±1.48)","3.37 (±2.08)","2.95 (±1.86)"
"44","2020_08_03","base-ron","2.3 (±1.19)","2.39 (±1.32)","3.8 (±1.98)","2.83 (±1.75)"
"45","2020_08_03","base-ror","2.38 (±1.22)","2.28 (±1.22)","4.15 (±2.06)","2.96 (±1.79)"
"46","2020_08_10","base","2.12 (±1.12)","1.88 (±1.1)","4.14 (±1.97)","2.65 (±1.46)"
"47","2020_08_10","base-rnn","2.02 (±1.11)","2.41 (±1.29)","2.23 (±1.3)","2.16 (±1.39)"
"48","2020_08_10","base-rnr","1.9 (±1.08)","2.25 (±1.21)","2.35 (±1.33)","2.14 (±1.37)"
"49","2020_08_10","base-ron","1.87 (±1.02)","2.03 (±1.15)","2.4 (±1.29)","1.99 (±1.25)"
"50","2020_08_10","base-ror","1.96 (±1.02)","1.9 (±1.07)","2.7 (±1.29)","2.01 (±1.2)"
"51","2020_08_17","base","3.92 (±1.59)","2.34 (±1.29)","8.43 (±3.25)","4.59 (±1.81)"
"52","2020_08_17","base-rnn","2.01 (±1.05)","1.95 (±1.22)","2.78 (±1.26)","2.11 (±1.24)"
"53","2020_08_17","base-rnr","2.09 (±1.08)","1.87 (±1.12)","3.24 (±1.39)","2.19 (±1.17)"
"54","2020_08_17","base-ron","2.26 (±1.18)","1.88 (±1.07)","3.07 (±1.26)","2.11 (±1.14)"
"55","2020_08_17","base-ror","2.51 (±1.27)","1.96 (±1.02)","3.6 (±1.36)","2.36 (±1.11)"
"56","2020_08_24","base","4.24 (±1.26)","2.73 (±1)","6.67 (±1.97)","3.78 (±1.4)"
"57","2020_08_24","base-rnn","2.31 (±0.99)","1.82 (±1.12)","2.8 (±1.12)","2 (±1.01)"
"58","2020_08_24","base-rnr","2.43 (±0.99)","1.93 (±1.1)","3.1 (±1.25)","2.22 (±1.07)"
"59","2020_08_24","base-ron","3.23 (±1.01)","2.29 (±0.99)","3.57 (±1.22)","2.37 (±1.03)"
"60","2020_08_24","base-ror","3.38 (±1.01)","2.41 (±0.98)","3.86 (±1.26)","2.63 (±1.05)"
"61","2020_08_31","base","4.14 (±1.48)","2.44 (±1.26)","8.71 (±4.57)","2.06 (±1.09)"
"62","2020_08_31","base-rnn","2.36 (±1.19)","1.91 (±1.18)","1.67 (±1.04)","1.52 (±0.97)"
"63","2020_08_31","base-rnr","2.5 (±1.2)","1.96 (±1.19)","1.75 (±1.04)","1.54 (±0.98)"
"64","2020_08_31","base-ron","2.9 (±1.28)","2.19 (±1.18)","1.91 (±1.17)","1.56 (±1)"
"65","2020_08_31","base-ror","3.1 (±1.28)","2.26 (±1.2)","2.04 (±1.19)","1.58 (±1.02)"
"66","2020_09_07","base","2.94 (±1.24)","1.86 (±0.92)","10.1 (±6.02)","3.61 (±1.94)"
"67","2020_09_07","base-rnn","1.84 (±1.02)","1.64 (±0.9)","1.85 (±0.86)","1.36 (±0.87)"
"68","2020_09_07","base-rnr","1.85 (±1.03)","1.54 (±0.86)","1.86 (±0.86)","1.32 (±0.76)"
"69","2020_09_07","base-ron","2.6 (±1.16)","1.77 (±0.99)","3.13 (±1.29)","1.59 (±0.81)"
"70","2020_09_07","base-ror","2.93 (±1.19)","2.1 (±1.01)","4.14 (±1.83)","2.45 (±0.98)"
"71","2020_09_14","base","2.45 (±0.68)","1.66 (±0.55)","4.1 (±1.92)","1.81 (±0.8)"
"72","2020_09_14","base-rnn","1.41 (±0.64)","1.14 (±0.69)","1.31 (±0.74)","1.14 (±0.68)"
"73","2020_09_14","base-rnr","1.54 (±0.61)","1.16 (±0.56)","1.37 (±0.75)","1.11 (±0.62)"
"74","2020_09_14","base-ron","1.96 (±0.72)","1.31 (±0.56)","1.58 (±0.82)","1.17 (±0.65)"
"75","2020_09_14","base-ror","2.33 (±0.74)","1.67 (±0.59)","1.79 (±0.94)","1.31 (±0.74)"
"76","2020_09_21","base","1.56 (±0.75)","1.31 (±0.85)","1.37 (±0.72)","1.11 (±0.73)"
"77","2020_09_21","base-rnn","1.59 (±0.7)","1.51 (±0.81)","1.35 (±0.72)","1.17 (±0.7)"
"78","2020_09_21","base-rnr","1.74 (±0.7)","1.5 (±0.75)","1.44 (±0.76)","1.15 (±0.65)"
"79","2020_09_21","base-ron","1.88 (±0.69)","1.47 (±0.69)","1.6 (±0.79)","1.21 (±0.65)"
"80","2020_09_21","base-ror","1.9 (±0.69)","1.48 (±0.7)","1.86 (±0.88)","1.34 (±0.72)"
"81","2020_09_28","base","1.28 (±0.64)","1.14 (±0.75)","3.66 (±2.33)","1.57 (±0.94)"
"82","2020_09_28","base-rnn","8.9 (±1.02)","1.36 (±0.72)","7.26 (±3.42)","1.29 (±0.67)"
"83","2020_09_28","base-rnr","1.38 (±0.67)","1.21 (±0.61)","2.54 (±1.34)","1.63 (±0.85)"
"84","2020_09_28","base-ron","1.58 (±0.67)","1.26 (±0.66)","2.25 (±0.96)","1.37 (±0.68)"
"85","2020_09_28","base-ror","1.65 (±0.68)","1.29 (±0.64)","2.45 (±1.02)","1.52 (±0.73)"
"86","2020_10_05","base","1.21 (±0.61)","0.94 (±0.46)","2.42 (±1.32)","1.35 (±0.76)"
"87","2020_10_05","base-rnn","1.18 (±0.64)","0.99 (±0.52)","1.43 (±0.74)","1.22 (±0.71)"
"88","2020_10_05","base-rnr","1.22 (±0.66)","1.01 (±0.54)","1.37 (±0.7)","1.15 (±0.66)"
"89","2020_10_05","base-ron","1.46 (±0.76)","1.13 (±0.59)","1.53 (±0.74)","1.26 (±0.71)"
"90","2020_10_05","base-ror","1.52 (±0.76)","1.16 (±0.62)","1.72 (±0.79)","1.3 (±0.7)"
"91","2020_10_12","base","1.19 (±0.61)","1.03 (±0.55)","1.98 (±1.04)","1.4 (±0.82)"
"92","2020_10_12","base-rnn","1.25 (±0.58)","1.01 (±0.57)","1.23 (±0.67)","1.2 (±0.73)"
"93","2020_10_12","base-rnr","1.33 (±0.59)","1.06 (±0.58)","1.27 (±0.67)","1.18 (±0.68)"
"94","2020_10_12","base-ron","1.49 (±0.61)","1.14 (±0.6)","1.33 (±0.68)","1.21 (±0.7)"
"95","2020_10_12","base-ror","1.61 (±0.63)","1.22 (±0.61)","1.42 (±0.7)","1.23 (±0.67)"
"96","2020_10_19","base","1.13 (±0.62)","1.04 (±0.59)","1.85 (±1.05)","1.63 (±0.94)"
"97","2020_10_19","base-rnn","1.14 (±0.59)","1.02 (±0.58)","1.31 (±0.75)","1.39 (±0.81)"
"98","2020_10_19","base-rnr","1.17 (±0.59)","1.03 (±0.58)","1.28 (±0.74)","1.36 (±0.79)"
"99","2020_10_19","base-ron","1.3 (±0.59)","1.08 (±0.6)","1.29 (±0.71)","1.35 (±0.78)"
"100","2020_10_19","base-ror","1.37 (±0.58)","1.11 (±0.6)","1.29 (±0.71)","1.31 (±0.75)"
"101","2020_10_26","base","1.43 (±0.82)","1.58 (±0.88)","2.4 (±1.51)","2.11 (±1.3)"
"102","2020_10_26","base-rnn","1.31 (±0.65)","1.29 (±0.74)","1.76 (±1.15)","1.61 (±1.02)"
"103","2020_10_26","base-rnr","1.32 (±0.63)","1.28 (±0.71)","2.02 (±1.35)","1.61 (±1.03)"
"104","2020_10_26","base-ron","1.37 (±0.62)","1.29 (±0.7)","1.95 (±1.24)","1.65 (±1.07)"
"105","2020_10_26","base-ror","1.39 (±0.6)","1.28 (±0.67)","2.21 (±1.44)","1.67 (±1.08)"
"106","2020_11_02","base","1.13 (±0.53)","1.25 (±0.57)","2.98 (±2.09)","2.73 (±1.77)"
"107","2020_11_02","base-rnn","1.09 (±0.57)","1.03 (±0.53)","2.4 (±1.72)","2.29 (±1.62)"
"108","2020_11_02","base-rnr","1.13 (±0.58)","1.05 (±0.54)","2.3 (±1.64)","2.22 (±1.57)"
"109","2020_11_02","base-ron","1.26 (±0.59)","0.99 (±0.57)","2.51 (±1.7)","2.24 (±1.61)"
"110","2020_11_02","base-ror","1.46 (±0.67)","1.06 (±0.57)","2.87 (±1.81)","2.33 (±1.67)"
"111","2020_11_09","base","1.38 (±0.74)","1.73 (±0.91)","3.62 (±2.26)","3.91 (±2.21)"
"112","2020_11_09","base-rnn","1.13 (±0.67)","1.24 (±0.71)","2.89 (±1.97)","3.25 (±2.1)"
"113","2020_11_09","base-rnr","1.12 (±0.67)","1.21 (±0.7)","2.81 (±1.92)","3.13 (±2.06)"
"114","2020_11_09","base-ron","1.19 (±0.69)","1.2 (±0.69)","2.82 (±1.93)","3.1 (±2.05)"
"115","2020_11_09","base-ror","1.2 (±0.67)","1.18 (±0.69)","2.71 (±1.85)","3 (±2.02)"
"116","2020_11_16","base","2.16 (±1.17)","2.57 (±1.3)","4.31 (±2.31)","4.77 (±2.25)"
"117","2020_11_16","base-rnn","1.77 (±0.93)","1.91 (±1.03)","3.36 (±1.97)","3.92 (±2.15)"
"118","2020_11_16","base-rnr","1.74 (±0.92)","1.87 (±1)","3.29 (±1.9)","3.74 (±2.09)"
"119","2020_11_16","base-ron","1.76 (±1.01)","1.86 (±1.01)","3.31 (±1.94)","3.78 (±2.14)"
"120","2020_11_16","base-ror","1.76 (±1.03)","1.83 (±0.99)","3.23 (±1.89)","3.63 (±2.07)"
"121","2020_11_23","base","3.45 (±1.72)","4.18 (±1.95)","4.44 (±2.05)","5.17 (±1.99)"
"122","2020_11_23","base-rnn","2.81 (±1.59)","3.23 (±1.75)","3.44 (±1.8)","4.11 (±1.95)"
"123","2020_11_23","base-rnr","2.75 (±1.52)","3.14 (±1.72)","3.34 (±1.73)","3.96 (±1.93)"
"124","2020_11_23","base-ron","2.65 (±1.44)","3 (±1.69)","3.23 (±1.68)","3.82 (±1.89)"
"125","2020_11_23","base-ror","2.6 (±1.39)","2.9 (±1.63)","3.13 (±1.67)","3.64 (±1.82)"
"126","2020_11_30","base","3.47 (±1.79)","4.2 (±2.04)","4.8 (±2.55)","4.77 (±1.95)"
"127","2020_11_30","base-rnn","2.88 (±1.76)","3.41 (±1.97)","2.86 (±1.61)","3.55 (±1.87)"
"128","2020_11_30","base-rnr","2.8 (±1.72)","3.29 (±1.92)","2.76 (±1.57)","3.35 (±1.83)"
"129","2020_11_30","base-ron","2.64 (±1.7)","3.14 (±1.87)","2.62 (±1.51)","3.29 (±1.82)"
"130","2020_11_30","base-ror","2.56 (±1.69)","3.05 (±1.81)","2.58 (±1.48)","3.17 (±1.76)"
"131","2020_12_07","base","2.77 (±1.02)","3.75 (±1.16)","3.37 (±1.88)","3.54 (±1.72)"
"132","2020_12_07","base-rnn","2.81 (±1.12)","3.41 (±1.16)","2.46 (±1.35)","2.79 (±1.59)"
"133","2020_12_07","base-rnr","2.67 (±1.1)","3.29 (±1.15)","2.43 (±1.32)","2.71 (±1.53)"
"134","2020_12_07","base-ron","2.6 (±1.11)","3.17 (±1.17)","2.37 (±1.34)","2.7 (±1.5)"
"135","2020_12_07","base-ror","2.58 (±1.09)","3.15 (±1.16)","2.35 (±1.32)","2.53 (±1.41)"
"136","2020_12_14","base","2.94 (±1.51)","3.47 (±1.68)","5.66 (±3.16)","2.94 (±1.59)"
"137","2020_12_14","base-rnn","2.77 (±1.37)","3.26 (±1.73)","2.44 (±1.41)","2.67 (±1.59)"
"138","2020_12_14","base-rnr","2.7 (±1.34)","3.2 (±1.67)","2.45 (±1.37)","2.6 (±1.53)"
"139","2020_12_14","base-ron","2.64 (±1.34)","3.06 (±1.51)","2.48 (±1.35)","2.51 (±1.46)"
"140","2020_12_14","base-ror","2.41 (±1.35)","2.94 (±1.53)","2.5 (±1.48)","2.52 (±1.46)"
"141","2020_12_21","base","2.85 (±1.43)","2.37 (±1.17)","5.61 (±2.79)","2.94 (±1.63)"
"142","2020_12_21","base-rnn","1.99 (±1.21)","5.84 (±1.59)","2.27 (±1.42)","5.14 (±1.83)"
"143","2020_12_21","base-rnr","4.71 (±1.4)","6.51 (±1.56)","4.67 (±1.81)","5.55 (±1.86)"
"144","2020_12_21","base-ron","2.28 (±1.21)","6.51 (±1.56)","2.57 (±1.54)","5.56 (±1.85)"
"145","2020_12_21","base-ror","1.77 (±0.9)","1.83 (±1.03)","2.78 (±1.62)","2.37 (±1.43)"
"146","2020_12_28","base","2.67 (±1.4)","2.16 (±0.97)","5.08 (±2.37)","3.03 (±1.59)"
"147","2020_12_28","base-rnn","1.82 (±0.91)","1.97 (±1.13)","2.71 (±1.5)","2.5 (±1.51)"
"148","2020_12_28","base-rnr","1.82 (±0.91)","2 (±1.05)","2.86 (±1.56)","2.73 (±1.58)"
"149","2020_12_28","base-ron","2.08 (±1.16)","5.96 (±1.63)","2.74 (±1.58)","5.15 (±1.86)"
"150","2020_12_28","base-ror","1.81 (±0.87)","1.9 (±1)","2.78 (±1.47)","2.59 (±1.5)"
"151","2021_01_04","base","2.83 (±1.52)","1.91 (±1.04)","12.35 (±8.24)","3.58 (±2.33)"
"152","2021_01_04","base-rnn","2.59 (±1.38)","5.37 (±1.52)","3.51 (±2.33)","4.69 (±1.82)"
"153","2021_01_04","base-rnr","1.9 (±1.01)","2.03 (±1.05)","2.14 (±1.21)","2.12 (±1.26)"
"154","2021_01_04","base-ron","2.66 (±1.39)","5.37 (±1.52)","2.73 (±1.51)","4.66 (±1.83)"
"155","2021_01_04","base-ror","1.85 (±0.94)","1.76 (±1.13)","1.99 (±1.13)","2.19 (±1.33)"
"156","2021_01_11","base","2.93 (±1.34)","2.22 (±1.12)","14.6 (±10.26)","3.52 (±2.37)"
"157","2021_01_11","base-rnn","2.13 (±0.78)","2.16 (±1.06)","1.99 (±1.11)","2.08 (±1.19)"
"158","2021_01_11","base-rnr","2.13 (±0.74)","2.13 (±0.97)","2.03 (±1.04)","1.99 (±1.14)"
"159","2021_01_11","base-ron","2.21 (±0.83)","2.24 (±1.01)","2.01 (±1.08)","2.13 (±1.22)"
"160","2021_01_11","base-ror","2.23 (±0.88)","2.28 (±0.99)","1.99 (±1.05)","2.02 (±1.15)"
"161","2021_01_18","base","2.12 (±1.33)","2.32 (±1.2)","6.43 (±4.07)","2.8 (±1.62)"
"162","2021_01_18","base-rnn","2.11 (±1.03)","2.13 (±1.1)","2.19 (±1.1)","1.85 (±1.09)"
"163","2021_01_18","base-rnr","2.13 (±1)","2.1 (±1.06)","2.03 (±1.03)","1.78 (±1.05)"
"164","2021_01_18","base-ron","2.19 (±1)","2.21 (±1.12)","1.89 (±1.03)","1.91 (±1.12)"
"165","2021_01_18","base-ror","2.26 (±1.03)","2.18 (±1.09)","1.92 (±1.05)","1.83 (±1.09)"
"166","2021_01_25","base","1.88 (±0.91)","1.55 (±0.87)","5.59 (±3.65)","2.89 (±1.89)"
"167","2021_01_25","base-rnn","1.78 (±0.82)","1.54 (±0.8)","3.01 (±1.71)","2.47 (±1.56)"
"168","2021_01_25","base-rnr","1.78 (±0.87)","1.57 (±0.8)","3.19 (±1.81)","2.63 (±1.62)"
"169","2021_01_25","base-ron","1.94 (±0.94)","1.56 (±0.77)","2.55 (±1.55)","2.43 (±1.64)"
"170","2021_01_25","base-ror","1.83 (±0.81)","1.55 (±0.78)","2.58 (±1.56)","2.46 (±1.63)"
"171","2021_02_01","base","2.35 (±1)","1.79 (±1.04)","8.28 (±5.7)","4.97 (±3.38)"
"172","2021_02_01","base-rnn","2.23 (±0.9)","1.89 (±0.87)","4.08 (±2.64)","3.59 (±2.59)"
"173","2021_02_01","base-rnr","2.3 (±0.93)","1.96 (±0.89)","4.52 (±2.79)","3.89 (±2.67)"
"174","2021_02_01","base-ron","1.98 (±0.87)","1.76 (±0.86)","3.77 (±2.9)","3.97 (±3.1)"
"175","2021_02_01","base-ror","2.04 (±0.88)","1.82 (±0.85)","3.78 (±2.84)","3.94 (±3.04)"

